Data Compression with Relative Entropy Coding

Over the last few years, machine learning unlocked previously infeasible features for compression, such as providing guarantees for users' privacy or tailoring compression to specific data statistics (e.g., satellite images or audio recordings of animals) or users' audiovisual perception. This, in turn, has led to an explosion of theoretical investigations and insights that aim to develop new fundamental theories, methods and algorithms better suited for machine learning-based compressors. In this thesis, I contribute to this trend by investigating relative entropy coding, a mathematical framework that generalises classical source coding theory. Concretely, relative entropy coding deals with the efficient communication of uncertain or randomised information. One of its key advantages is that it extends compression methods to continuous spaces and can thus be integrated more seamlessly into modern machine learning pipelines than classical quantisation-based approaches. Furthermore, it is a natural foundation for developing advanced compression methods that are privacy-preserving or account for the perceptual quality of the reconstructed data. The thesis considers relative entropy coding at three conceptual levels: After introducing the basics of the framework, (1) I prove results that provide new, maximally tight fundamental limits to the communication and computational efficiency of relative entropy coding; (2) I use the theory of Poisson point processes to develop and analyse new relative entropy coding algorithms, whose performance attains the theoretic optima and (3) I showcase the strong practical performance of relative entropy coding by applying it to image, audio, video and protein data compression using small, energy-efficient, probabilistic neural networks called Bayesian implicit neural representations.

==> 2-SourceCoding/img/realism_experiment.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[every text node part/.style={align=center}]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

\node (Translate) at (0,0) {$\rvx_1 \sim P_{\hat{\rvx} \mid \rvx = \rvx_0}$};
\node (Target) at (0,2) {$\rvx_0 \sim P_{\rvx}$};

\node (Coin) at (2, 1) {$\rvb \sim \Bern(1/2)$}; 

\node (Output) at (5, 1) {$\rvx_\rvb$};

\node (Observer) at (8, 1) {Predict $\rvb$ given $\rvx_\rvb$};

\node[anchor=south west] at (-2.8, 2.5) {\textbf{Experimenter / Generator}};
\node[anchor=south west] at (5.7, 2.5) {\textbf{Observer / Discriminator}};

\draw[-Stealth] (Target.west) -| +(-1, -1) |- (Translate.west);
\draw[-Stealth] (Output) -- (Observer);
\draw[-] (Translate) |- (Coin);
\draw[-] (Target) |- (Coin);
\draw[-Stealth] (Coin) -- (Output);

\draw[dashed] (-2.7, -0.5) rectangle (4, 2.5);
\draw[dashed] (5.7, -0.5) rectangle (11.3, 2.5);

\end{tikzpicture}


==> 2-SourceCoding/img/selection_sampling_sketch.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[every text node part/.style={align=center}]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300
\node (CR) at (3, 2) {Common randomness \\ $\rvy_1, \rvy_2, \hdots \sim P_{\rvy}$}; 
\node (Source) at (-2,0) {$\rvx \sim P_{\rvx}$};
\node (Alice) at (0,0) {\Huge A};
\node (Bob) at (6,0) {\Huge B};
\node (Output) at (8,0) {$\rvy_K \sim P_{\rvy \mid \rvx}$};

\draw[-Stealth] (Source) -- (Alice);
\draw[-Stealth] (Alice) -- (Bob) node [midway, above] () {select \& encode $K$};
\draw[-Stealth] (Bob) -- (Output);
\draw[-Stealth] (CR) -- (Alice);
\draw[-Stealth] (CR) -- (Bob);

\end{tikzpicture}


==> 3-FundamentalLimits/img/data/gauss_width_fn_illustration.csv <==
xss,density_ratio,hss,width_fn,pss,inv_width_fn
-2.0,0.00037565018,0.0,1.0,0.0,2.1236732
-1.9866221,0.00041352198,0.007102586,0.9299603981456669,0.0033444816,2.1236074
-1.9732442,0.0004549679,0.014205172,0.9102494589498804,0.006688963,2.1234105
-1.9598663,0.00050029857,0.021307757,0.8960216798715968,0.0100334445,2.123082
-1.9464884,0.00054985046,0.028410343,0.8844509538166762,0.013377926,2.1226223
-1.9331105,0.0006039865,0.035512928,0.8745067698781996,0.016722407,2.1220315
-1.9197323,0.0006630972,0.042615514,0.8656811893978832,0.020066889,2.1213093
-1.9063544,0.00072760077,0.0497181,0.8576814988997697,0.02341137,2.1204562
-1.8929765,0.00079795026,0.056820687,0.8503215662968591,0.026755853,2.119472
-1.8795986,0.00087463245,0.06392327,0.8434746531610118,0.030100334,2.1183572
-1.8662207,0.0009581687,0.071025856,0.8370501927498761,0.033444814,2.1171112
-1.8528428,0.0010491209,0.07812844,0.830980784413101,0.036789298,2.115735
-1.8394649,0.0011480883,0.08523103,0.8252148523039966,0.040133778,2.1142282
-1.826087,0.0012557195,0.092333615,0.8197118451064652,0.04347826,2.112591
-1.8127091,0.0013727016,0.0994362,0.8144392178552222,0.04682274,2.1108239
-1.7993312,0.0014997774,0.10653879,0.8093705388731987,0.050167225,2.108927
-1.7859533,0.0016377365,0.113641374,0.8044838479418536,0.053511705,2.1069002
-1.7725751,0.0017874303,0.12074396,0.7997607454208706,0.056856185,2.1047442
-1.7591972,0.0019497562,0.12784654,0.795185619961302,0.06020067,2.102459
-1.7458193,0.002125681,0.13494913,0.7907451695099117,0.06354515,2.100045
-1.7324414,0.0023162367,0.14205171,0.786427826478834,0.06688963,2.0975022
-1.7190635,0.002522519,0.1491543,0.7822235624058822,0.07023411,2.0948312
-1.7056856,0.0027456977,0.15625688,0.7781236288429687,0.073578596,2.0920322
-1.6923077,0.002987019,0.16335948,0.7741201745306008,0.07692308,2.0891054
-1.6789298,0.0032478052,0.17046206,0.7702064109993965,0.080267556,2.0860515
-1.6655519,0.0035294637,0.17756465,0.7663761382546094,0.08361204,2.0828702
-1.652174,0.003833489,0.18466723,0.7626239143414513,0.08695652,2.0795627
-1.6387961,0.00416147,0.19176982,0.758944721667393,0.090301,2.076129
-1.625418,0.0045150924,0.1988724,0.7553341250557809,0.09364548,2.0725691
-1.61204,0.00489613,0.205975,0.7517880813057719,0.09698997,2.0688841
-1.5986621,0.0053064716,0.21307757,0.7483028410007405,0.10033445,2.065074
-1.5852842,0.0057481173,0.22018017,0.7448750911035339,0.10367893,2.0611396
-1.5719063,0.006223179,0.22728275,0.7415016796135505,0.10702341,2.0570807
-1.5585284,0.0067338836,0.23438533,0.7381798094884686,0.110367894,2.0528986
-1.5451505,0.00728259,0.24148792,0.7349068291103394,0.11371237,2.0485933
-1.5317726,0.007871781,0.2485905,0.7316803372565133,0.117056854,2.0441654
-1.5183947,0.008504073,0.25569308,0.7284981094295713,0.12040134,2.0396154
-1.5050168,0.009182222,0.2627957,0.7253580127542067,0.12374582,2.0349438
-1.4916389,0.009909124,0.26989827,0.7222581609230062,0.1270903,2.0301511
-1.4782608,0.010687849,0.27700084,0.719196760798922,0.13043478,2.0252383
-1.4648829,0.011521563,0.28410342,0.7161720934696824,0.13377926,2.0202055
-1.451505,0.0124136545,0.29120603,0.713182622304414,0.13712375,2.0150533
-1.438127,0.01336763,0.2983086,0.7102268426488595,0.14046822,2.0097826
-1.4247491,0.014387197,0.3054112,0.7073034082767616,0.1438127,2.0043938
-1.4113712,0.015476213,0.31251377,0.7044110397280781,0.14715719,1.9988875
-1.3979933,0.016638726,0.31961638,0.7015484010960523,0.15050167,1.9932646
-1.3846154,0.017878953,0.32671896,0.6987144537691777,0.15384616,1.9875255
-1.3712375,0.019201316,0.33382154,0.6959081074201021,0.15719064,1.981671
-1.3578596,0.02061042,0.3409241,0.6931282479497949,0.16053511,1.9757018
-1.3444817,0.02211106,0.3480267,0.6903739832830698,0.1638796,1.9696186
-1.3311038,0.023708222,0.3551293,0.6876443224340527,0.16722408,1.9634221
-1.3177257,0.025407149,0.36223188,0.6849384702980966,0.17056856,1.957113
-1.3043478,0.027213167,0.36933446,0.6822555706905302,0.17391305,1.950692
-1.2909698,0.02913191,0.37643704,0.6795948080573725,0.17725752,1.9441601
-1.277592,0.031169198,0.38353965,0.6769554141548981,0.180602,1.9375178
-1.264214,0.033331074,0.39064223,0.674336751657951,0.18394649,1.930766
-1.2508361,0.035623763,0.3977448,0.6717380655716861,0.18729097,1.9239055
-1.2374582,0.038053703,0.40484738,0.6691587423149391,0.19063544,1.9169371
-1.2240803,0.04062759,0.41195,0.6665981350917544,0.19397993,1.9098617
-1.2107024,0.04335229,0.41905257,0.6640556719844,0.19732441,1.90268
-1.1973245,0.046234865,0.42615515,0.6615307814921433,0.2006689,1.895393
-1.1839466,0.04928266,0.43325773,0.6590228950322513,0.20401338,1.8880014
-1.1705685,0.05250323,0.44036034,0.6565315320312672,0.20735785,1.8805064
-1.1571906,0.05590417,0.44746292,0.6540561396339114,0.21070234,1.8729085
-1.1438127,0.05949344,0.4545655,0.6515962876402526,0.21404682,1.8652089
-1.1304348,0.063279204,0.46166807,0.6491515063390856,0.2173913,1.8574083
-1.1170568,0.06726973,0.46877065,0.6467213149257459,0.22073579,1.8495077
-1.103679,0.07147355,0.47587326,0.644305294811959,0.22408026,1.8415082
-1.090301,0.07589927,0.48297584,0.6419030649767435,0.22742474,1.8334105
-1.0769231,0.08055577,0.49007842,0.6395142116321041,0.23076923,1.8252158
-1.0635452,0.08545208,0.497181,0.6371383770283683,0.23411371,1.816925
-1.0501673,0.090597324,0.5042836,0.6347751435730229,0.2374582,1.808539
-1.0367894,0.09600084,0.51138616,0.6324241983813088,0.24080268,1.8000591
-1.0234113,0.10167212,0.51848876,0.6300851715835235,0.24414715,1.791486
-1.0100334,0.107620515,0.5255914,0.6277577269998459,0.24749164,1.7828208
-0.9966555,0.11385576,0.5326939,0.6254416111212029,0.2508361,1.7740647
-0.98327756,0.120387726,0.53979653,0.6231364232056067,0.2541806,1.7652185
-0.96989965,0.127226,0.54689914,0.6208418934823898,0.2575251,1.7562835
-0.95652175,0.13438055,0.5540017,0.6185577784048574,0.26086956,1.7472607
-0.94314384,0.14186126,0.5611043,0.6162837342893608,0.26421404,1.7381512
-0.92976594,0.14967804,0.56820685,0.6140195239187752,0.26755852,1.7289561
-0.916388,0.15784071,0.57530946,0.6117648587997138,0.27090302,1.7196765
-0.9030101,0.16635923,0.58241206,0.6095195126817174,0.2742475,1.7103134
-0.88963217,0.1752434,0.5895146,0.6072832088323386,0.27759197,1.7008682
-0.87625414,0.18450291,0.5966172,0.6050557020432896,0.28093645,1.691342
-0.86287624,0.1941474,0.6037198,0.6028367636792009,0.28428093,1.6817359
-0.84949833,0.2041864,0.6108224,0.6006261998581564,0.2876254,1.672051
-0.83612037,0.21462929,0.617925,0.5984237507438681,0.2909699,1.6622883
-0.82274246,0.22548506,0.62502754,0.5962291918105284,0.29431438,1.6524495
-0.80936456,0.23676276,0.63213015,0.5940423357445385,0.29765886,1.6425354
-0.79598665,0.24847108,0.63923275,0.5918629293147705,0.30100334,1.6325474
-0.78260875,0.26061842,0.6463353,0.5896908452895482,0.3043478,1.6224866
-0.7692308,0.27321288,0.6534379,0.5875258388521366,0.30769232,1.6123543
-0.7558529,0.28626227,0.66054046,0.5853677583910787,0.3110368,1.6021519
-0.742475,0.29977393,0.6676431,0.5832163689561382,0.31438127,1.5918803
-0.72909695,0.313755,0.6747457,0.581071513121009,0.31772575,1.5815412
-0.71571904,0.32821167,0.6818482,0.5789330226655531,0.32107022,1.5711355
-0.70234114,0.3431502,0.68895084,0.5768007000064946,0.3244147,1.5606647
-0.6889632,0.35857615,0.6960534,0.5746744104241394,0.3277592,1.5501298
-0.67558527,0.3744944,0.703156,0.5725539160385548,0.33110368,1.5395324
-0.66220737,0.3909093,0.7102586,0.5704391554740229,0.33444816,1.5288739
-0.64882946,0.4078247,0.71736115,0.5683299083227802,0.33779263,1.5181553
-0.63545156,0.42524374,0.72446376,0.5662259810896638,0.3411371,1.5073783
-0.6220736,0.44316882,0.73156637,0.5641273050005187,0.34448162,1.4965438
-0.6086957,0.46160147,0.7386689,0.5620337269482509,0.3478261,1.4856534
-0.5953178,0.48054272,0.7457715,0.5599450065894488,0.35117057,1.4747086
-0.58193976,0.4999929,0.7528741,0.5578611093223289,0.35451505,1.4637104
-0.56856185,0.5199508,0.7599767,0.5557818166093497,0.35785952,1.4526606
-0.55518395,0.5404152,0.7670793,0.5537070196739745,0.361204,1.4415603
-0.541806,0.56138366,0.77418184,0.5516366027582854,0.3645485,1.4304107
-0.5284281,0.5828526,0.78128445,0.5495704024428612,0.36789298,1.4192137
-0.5150502,0.6048177,0.78838706,0.5475082878997605,0.37123746,1.4079704
-0.50167227,0.6272738,0.7954896,0.545450162250503,0.37458193,1.3966823
-0.48829436,0.6502143,0.8025922,0.5433958395253966,0.3779264,1.3853507
-0.47491646,0.6736322,0.80969477,0.5413452504837811,0.3812709,1.3739772
-0.4615385,0.6975188,0.8167974,0.5392982366336194,0.3846154,1.362563
-0.4481606,0.72186476,0.8239,0.5372547166281053,0.38795987,1.3511099
-0.43478256,0.74665976,0.83100253,0.5352145185422664,0.39130434,1.3396192
-0.42140466,0.7718914,0.83810514,0.5331775700905603,0.39464882,1.3280921
-0.40802675,0.7975476,0.8452077,0.5311437292872006,0.3979933,1.3165303
-0.3946488,0.8236143,0.8523103,0.5291128909963287,0.4013378,1.3049352
-0.3812709,0.8500764,0.8594129,0.5270849006612204,0.40468228,1.2933085
-0.36789298,0.87691754,0.86651546,0.525059729319207,0.40802675,1.2816515
-0.35451508,0.9041207,0.87361807,0.523037211351141,0.41137123,1.2699656
-0.34113717,0.93166757,0.8807207,0.5210172412705132,0.4147157,1.2582524
-0.32775927,0.95953816,0.8878232,0.5189997308696536,0.41806018,1.2465135
-0.3143813,0.98771226,0.89492583,0.516984541855256,0.4214047,1.23475
-0.3010034,1.0161678,0.9020284,0.5149716212951883,0.42474917,1.2229639
-0.28762537,1.0448822,0.909131,0.5129607976573537,0.42809364,1.2111566
-0.27424747,1.073831,0.9162336,0.5109520084060163,0.43143812,1.1993294
-0.26086956,1.1029894,0.92333615,0.5089451639628763,0.4347826,1.187484
-0.2474916,1.132332,0.93043876,0.506940123386908,0.4381271,1.1756219
-0.2341137,1.1618305,0.9375413,0.5049368345128522,0.44147158,1.1637446
-0.22073579,1.191458,0.9446439,0.5029351229372115,0.44481605,1.1518537
-0.20735788,1.221185,0.9517465,0.5009349514360408,0.44816053,1.1399506
-0.19397998,1.2509819,0.9588491,0.4989362076853521,0.451505,1.1280371
-0.18060207,1.280818,0.9659517,0.4969387988906021,0.45484948,1.1161146
-0.16722411,1.310662,0.9730543,0.4949426036479154,0.458194,1.1041845
-0.1538462,1.3404813,0.98015684,0.4929475694893812,0.46153846,1.0922486
-0.1404683,1.3702431,0.98725945,0.4909535666500667,0.46488294,1.0803084
-0.12709028,1.3999141,0.994362,0.4889605351651237,0.46822742,1.0683653
-0.11371237,1.4294597,1.0014646,0.48696831154382375,0.4715719,1.0564212
-0.100334406,1.4588456,1.0085672,0.48497682756752675,0.4749164,1.0444772
-0.0869565,1.488036,1.0156698,0.48298603725238504,0.47826087,1.0325353
-0.073578596,1.516996,1.0227723,0.48099582798198426,0.48160535,1.0205969
-0.06020069,1.5456895,1.0298749,0.47900606989442757,0.48494983,1.0086635
-0.046822786,1.5740803,1.0369775,0.4770166932740084,0.4882943,0.9967368
-0.03344488,1.6021324,1.0440801,0.47502759916156195,0.49163878,0.98481834
-0.020066917,1.6298089,1.0511827,0.4730386978965739,0.4949833,0.9729095
-0.006689012,1.6570736,1.0582852,0.47104993598650197,0.49832776,0.9610121
0.006688893,1.6838901,1.0653878,0.46906116402178505,0.5016722,0.9491279
0.020066917,1.7102224,1.0724905,0.4670723080224673,0.50501674,0.93725777
0.03344482,1.7360338,1.0795931,0.46508327744601796,0.5083612,0.925404
0.046822727,1.761289,1.0866957,0.4630939646766054,0.5117057,0.9135679
0.06020069,1.7859524,1.0937983,0.46110431299721455,0.5150502,0.90175104
0.073578596,1.8099887,1.1009008,0.4591142494088559,0.51839465,0.88995504
0.0869565,1.8333645,1.1080034,0.457123600812146,0.5217391,0.8781814
0.100334406,1.856045,1.115106,0.45513230034144775,0.5250836,0.8664317
0.11371231,1.8779979,1.1222086,0.45314030660205223,0.5284281,0.8547076
0.12709028,1.8991902,1.1293112,0.45114746289169466,0.53177255,0.84301054
0.14046818,1.9195907,1.1364137,0.4491537500715167,0.53511703,0.8313422
0.15384609,1.9391689,1.1435163,0.4471589897303471,0.5384615,0.8197041
0.16722411,1.9578955,1.1506189,0.4451631424144653,0.54180604,0.80809766
0.18060201,1.9757416,1.1577215,0.4431660940828932,0.5451505,0.79652476
0.19397992,1.9926804,1.1648241,0.4411677561804838,0.548495,0.78498673
0.20735788,2.0086856,1.1719266,0.43916806655751944,0.5518395,0.7734853
0.22073579,2.0237327,1.1790292,0.4371668715622832,0.55518395,0.7620218
0.2341137,2.0377977,1.1861318,0.435164072519698,0.5585284,0.75059795
0.2474916,2.0508595,1.1932344,0.4331596276767126,0.5618729,0.73921514
0.2608695,2.0628967,1.200337,0.4311533873965323,0.5652174,0.72787505
0.27424747,2.073891,1.2074395,0.4291453347574545,0.56856185,0.7165791
0.28762537,2.0838249,1.2145422,0.4271352673449171,0.5719063,0.705329
0.30100328,2.0926821,1.2216448,0.4251231314047804,0.5752508,0.69412607
0.3143813,2.1004493,1.2287474,0.42310882443493836,0.57859534,0.6829716
0.3277592,2.1071136,1.23585,0.4210922562954478,0.5819398,0.6718677
0.3411371,2.1126645,1.2429526,0.4190733022640411,0.5852843,0.6608156
0.35451508,2.1170926,1.2500551,0.4170519132620045,0.58862877,0.64981675
0.36789298,2.1203918,1.2571577,0.4150279262363195,0.59197325,0.6388726
0.3812709,2.1225562,1.2642603,0.41300123769853403,0.5953177,0.6279848
0.3946488,2.1235816,1.2713629,0.4109717571170988,0.5986622,0.6171547
0.4080267,2.123468,1.2784655,0.408939374676114,0.6020067,0.6063838
0.42140466,2.122214,1.285568,0.4069040430293801,0.60535115,0.59567356
0.43478256,2.1198227,1.2926706,0.40486553057543123,0.6086956,0.58502537
0.44816047,2.1162972,1.2997732,0.4028237993945298,0.6120401,0.5744408
0.4615385,2.1116436,1.3068758,0.4007787260206027,0.61538464,0.563921
0.4749164,2.1058698,1.3139784,0.3987302001267211,0.6187291,0.55346775
0.4882943,2.0989835,1.3210809,0.39667812503133804,0.6220736,0.54308236
0.50167227,2.0909977,1.3281835,0.39462233221403464,0.62541807,0.5327662
0.5150502,2.0819235,1.3352861,0.39256273467248143,0.62876254,0.5225207
0.5284281,2.0717766,1.3423887,0.3904992077656075,0.632107,0.51234716
0.541806,2.0605721,1.3494914,0.3884316230200636,0.6354515,0.502247
0.5551839,2.0483286,1.3565938,0.38635988343516314,0.638796,0.49222156
0.5685618,2.0350645,1.3636965,0.3842838176429676,0.64214045,0.48227218
0.58193976,2.020801,1.3707991,0.38220330297118915,0.6454849,0.47240022
0.59531766,2.0055606,1.3779017,0.38011824918420517,0.6488294,0.46260703
0.6086957,1.9893665,1.3850043,0.3780284720531926,0.65217394,0.4528936
0.6220736,1.9722443,1.3921068,0.3759338919730602,0.6555184,0.44326174
0.6354515,1.9542199,1.3992094,0.37383433429737817,0.6588629,0.4337125
0.64882946,1.9353207,1.406312,0.3717296376756734,0.66220737,0.42424712
0.66220737,1.9155756,1.4134146,0.36961969217883306,0.66555184,0.41486683
0.67558527,1.8950143,1.4205172,0.36750434660398645,0.6688963,0.40557292
0.6889632,1.8736672,1.4276198,0.3653834450745805,0.6722408,0.39636654
0.7023411,1.8515664,1.4347223,0.3632568845739422,0.67558527,0.387249
0.715719,1.8287439,1.4418249,0.36112442323246724,0.67892975,0.37822133
0.72909695,1.8052336,1.4489275,0.3589859483459164,0.6822742,0.36928487
0.74247485,1.7810687,1.4560301,0.3568413043303413,0.6856187,0.3604406
0.7558529,1.7562841,1.4631327,0.35469029104551425,0.68896323,0.3516896
0.7692308,1.7309151,1.4702352,0.3525328220108787,0.6923077,0.34303328
0.7826087,1.7049965,1.4773378,0.3503686266423285,0.6956522,0.33447257
0.79598665,1.6785647,1.4844404,0.3481975780949334,0.69899666,0.32600853
0.80936456,1.6516557,1.491543,0.3460194840533905,0.70234114,0.3176422
0.82274246,1.6243056,1.4986457,0.34383414602321627,0.7056856,0.30937466
0.83612037,1.5965512,1.5057482,0.34164143195466007,0.7090301,0.3012069
0.8494983,1.5684284,1.5128508,0.33944109010487283,0.71237457,0.29313985
0.8628762,1.5399741,1.5199534,0.3372329027971193,0.71571904,0.28517455
0.87625414,1.5112243,1.527056,0.3350167092046513,0.7190635,0.2773119
0.88963205,1.4822155,1.5341586,0.33279228940361594,0.722408,0.26955286
0.90300995,1.452983,1.5412611,0.3305594703823456,0.7257525,0.2618983
0.916388,1.4235622,1.5483637,0.32831796390280416,0.729097,0.25434896
0.9297659,1.3939888,1.5554663,0.3260675381496011,0.7324415,0.24690597
0.94314384,1.3642972,1.5625689,0.323807986790331,0.73578596,0.23956996
0.95652175,1.3345213,1.5696715,0.32153907393995357,0.73913044,0.23234177
0.96989965,1.3046944,1.5767741,0.31926054418864847,0.7424749,0.2252222
0.98327756,1.2748495,1.5838766,0.3169721788907365,0.7458194,0.21821192
0.99665546,1.2450187,1.5909792,0.3146736478721308,0.74916387,0.21131171
1.0100334,1.2152333,1.5980818,0.3123646905906382,0.75250834,0.20452219
1.0234113,1.185524,1.6051844,0.31004507233423834,0.7558528,0.19784404
1.0367892,1.15592,1.612287,0.3077144668694238,0.7591973,0.19127786
1.0501671,1.1264503,1.6193895,0.3053726316241379,0.7625418,0.18482429
1.0635452,1.0971422,1.6264921,0.30301914592459356,0.7658863,0.17848374
1.0769231,1.0680236,1.6335948,0.30065376825260803,0.7692308,0.17225698
1.090301,1.0391196,1.6406974,0.2982761863415146,0.77257526,0.1661444
1.103679,1.0104554,1.6478,0.2958860261485204,0.77591974,0.16014643
1.1170568,0.9820544,1.6549025,0.2934829366409056,0.7792642,0.15426353
1.1304348,0.9539394,1.6620051,0.29106655287235034,0.7826087,0.14849608
1.1438127,0.9261318,1.6691077,0.28863649524030016,0.78595316,0.14284442
1.1571906,0.8986523,1.6762103,0.28619236869074377,0.78929764,0.13730888
1.1705685,0.87152,1.6833129,0.283733748802581,0.7926421,0.13188978
1.1839464,0.8447533,1.6904154,0.2812602857850069,0.7959866,0.12658729
1.1973243,0.8183691,1.697518,0.27877142823118445,0.79933107,0.1214017
1.2107024,0.7923831,1.7046206,0.2762667897415178,0.8026756,0.116333
1.2240803,0.7668107,1.7117232,0.2737458034527653,0.8060201,0.11138156
1.2374582,0.74166524,1.7188258,0.27120808396880425,0.80936456,0.106547326
1.2508361,0.71695936,1.7259283,0.2686531169608997,0.81270903,0.101830386
1.264214,0.6927045,1.7330309,0.2660802236632558,0.8160535,0.09723071
1.277592,0.6689109,1.7401335,0.2634889216516917,0.819398,0.092748225
1.2909698,0.645588,1.7472361,0.26087863341665124,0.82274246,0.08838289
1.3043478,0.62274355,1.7543387,0.25824869519711946,0.82608694,0.08413451
1.3177257,0.6003852,1.7614413,0.2555984843653953,0.8294314,0.080002934
1.3311036,0.578519,1.7685438,0.25292734700603375,0.8327759,0.07598792
1.3444815,0.5571498,1.7756464,0.2502344748457371,0.83612037,0.07208916
1.3578596,0.5362817,1.782749,0.24751918597834632,0.8394649,0.06830628
1.3712375,0.51591843,1.7898517,0.24478065361308524,0.8428094,0.06463901
1.3846154,0.4960619,1.7969543,0.24201806112031155,0.84615386,0.061086856
1.3979933,0.47671375,1.8040568,0.23923061016703587,0.84949833,0.057649303
1.4113712,0.45787415,1.8111594,0.23641719921450097,0.8528428,0.054325815
1.4247491,0.43954316,1.818262,0.2335769902200649,0.8561873,0.051115762
1.438127,0.42171955,1.8253646,0.2307088549220694,0.85953176,0.048018508
1.451505,0.40440148,1.8324672,0.2278117818328238,0.86287624,0.045033313
1.4648829,0.38758639,1.8395697,0.22488456008663543,0.8662207,0.042159386
1.4782608,0.37127116,1.8466723,0.2219259539789111,0.8695652,0.039395895
1.4916387,0.3554518,1.8537749,0.2189346297529526,0.87290967,0.036741924
1.5050168,0.34012362,1.8608775,0.21590918241431428,0.8762542,0.034196455
1.5183947,0.32528183,1.8679801,0.21284810149437844,0.8795987,0.03175853
1.5317726,0.31092075,1.8750826,0.2097499264247245,0.88294315,0.029426986
1.5451505,0.29703426,1.8821852,0.20661267840138675,0.8862876,0.02720067
1.5585284,0.28361562,1.8892878,0.20343470819684645,0.8896321,0.025078312
1.5719063,0.27065778,1.8963904,0.20021394798156467,0.8929766,0.023058582
1.5852842,0.2581534,1.903493,0.19694825525906393,0.89632106,0.02114011
1.5986621,0.24609452,1.9105957,0.1936353321982601,0.89966553,0.019321386
1.61204,0.23447298,1.9176981,0.19027266597370876,0.90301,0.017600888
1.625418,0.22328039,1.9248008,0.186857503029472,0.9063545,0.01597696
1.6387959,0.21250792,1.9319034,0.1833868404460634,0.90969896,0.014447889
1.652174,0.20214647,1.939006,0.17985744753859134,0.9130435,0.013011852
1.6655519,0.19218716,1.9461086,0.17626573344492455,0.916388,0.0116670085
1.6789298,0.18262042,1.9532111,0.17260786191735714,0.91973245,0.010411348
1.6923077,0.17343676,1.9603137,0.1688792642726539,0.9230769,0.009242809
1.7056856,0.16462658,1.9674163,0.16507526870016268,0.9264214,0.0081592165
1.7190635,0.15617998,1.9745189,0.16119038661688584,0.9297659,0.0071583074
1.7324414,0.14808732,1.9816215,0.15721867307717224,0.93311036,0.0062377155
1.7458193,0.14033851,1.988724,0.1531532964565931,0.93645483,0.0053949757
1.7591972,0.13292386,1.9958266,0.14898641756014433,0.9397993,0.004627513
1.7725751,0.1258333,2.0029292,0.14470926076867438,0.9431438,0.003932639
1.785953,0.1190571,2.0100317,0.1403117897022413,0.94648826,0.0033075567
1.7993312,0.112585224,2.0171344,0.1357820583350458,0.9498328,0.0027493378
1.8127091,0.106408104,2.024237,0.13110659032973906,0.9531773,0.0022549643
1.826087,0.10051593,2.0313396,0.12626882538911127,0.95652175,0.0018212602
1.8394649,0.094898984,2.0384421,0.12124949809025014,0.9598662,0.0014449308
1.8528428,0.08954791,2.0455446,0.11602491826020671,0.9632107,0.001122543
1.8662207,0.084453166,2.0526474,0.1105657755846061,0.9665552,0.0008505241
1.8795986,0.07960555,2.0597498,0.10483560672160702,0.96989965,0.00062515464
1.8929765,0.07499592,2.0668526,0.09878689827320068,0.97324413,0.00044255928
1.9063544,0.07061527,2.073955,0.09235738990831284,0.9765886,0.00029870417
1.9197323,0.06645482,2.0810575,0.08546089267011504,0.9799331,0.00018938596
1.9331102,0.06250593,2.0881603,0.07797313057607401,0.98327756,0.00011022487
1.9464884,0.058760058,2.0952628,0.06970438498083191,0.9866221,5.6654444e-05
1.9598663,0.055209104,2.1023655,0.06033362234959851,0.9899666,2.3915401e-05
1.9732442,0.051844876,2.109468,0.04923639133042776,0.99331105,7.041261e-06
1.9866221,0.048659533,2.1165705,0.03479706584555204,0.9966555,8.573211e-07
2.0,0.045645375,2.1236732,0.0,1.0,0.0


==> 3-FundamentalLimits/img/data/gaussian_nd_kl_vs_csd.csv <==
dims,kld,csd,divergence_diff,log_kl_upper_bound,half_log_kl_upper_bound
1.0,1.1803368,1.7343819,0.554045,2.124551,0.5622755
2.0,2.3606737,3.2372391,0.8765653,2.7487507,0.8743753
3.0,3.5410106,4.641896,1.100885,3.1830134,1.0915067
4.0,4.7213473,5.9935174,1.2721701,3.5163548,1.2581774
5.0,5.9016843,7.3122215,1.410537,3.7869484,1.3934742
6.0,7.082021,8.608568,1.526547,4.014716,1.5073581
7.0,8.262358,9.888775,1.6264166,4.211379,1.6056896
8.0,9.442695,11.156788,1.7140926,4.3844223,1.692211
9.0,10.623032,12.4152565,1.792225,4.5389147,1.7694572
10.0,11.803369,13.66607,1.8627014,4.6784515,1.8392258
11.0,12.983705,14.91056,1.9268551,4.8056746,1.9028374
12.0,14.164042,16.149807,1.9857653,4.9225826,1.9612912
13.0,15.34438,17.384605,2.040226,5.0307226,2.0153613
14.0,16.524715,18.615536,2.0908191,5.131319,2.0656595
15.0,17.705053,19.843176,2.1381228,5.225356,2.112678
16.0,18.88539,21.067884,2.1824942,5.313637,2.1568184
17.0,20.065727,22.290018,2.2242901,5.396826,2.198413
18.0,21.246063,23.509855,2.263791,5.475478,2.237739
19.0,22.4264,24.72764,2.3012407,5.550063,2.2750316
20.0,23.606737,25.943611,2.3368728,5.6209817,2.3104908
21.0,24.787075,27.15783,2.3707547,5.688576,2.344288
22.0,25.96741,28.370522,2.4031122,5.753145,2.3765726
23.0,27.147747,29.581896,2.4341488,5.8149476,2.4074738
24.0,28.328085,30.791908,2.4638236,5.874211,2.4371054
25.0,29.508423,32.000786,2.4923644,5.9311357,2.4655678
26.0,30.68876,33.208622,2.5198622,5.9858994,2.4929497
27.0,31.869095,34.415356,2.5462596,6.0386596,2.5193298
28.0,33.04943,35.621147,2.5717158,6.089559,2.5447795
29.0,34.22977,36.826176,2.596404,6.1387234,2.5693617
30.0,35.410107,38.030327,2.620223,6.186267,2.5931334
31.0,36.590443,39.23378,2.6433375,6.2322936,2.6161468
32.0,37.77078,40.436405,2.6656237,6.276898,2.638449
33.0,38.95112,41.63835,2.687233,6.3201637,2.6600819
34.0,40.131454,25.512987,-14.618467,6.3621697,2.6810849
35.0,41.31179,12.249096,-29.062696,6.4029875,2.7014937
36.0,42.492126,8.21081,-34.28132,6.4426823,2.7213411
37.0,43.672466,6.903884,-36.76858,6.481314,2.740657
38.0,44.8528,5.7332788,-39.119522,6.5189376,2.7594688
39.0,46.03314,4.702964,-41.330173,6.555606,2.777803
40.0,47.213474,3.8112674,-43.402206,6.5913644,2.7956822


==> 3-FundamentalLimits/img/data/laplace_1d_kl_vs_csd.csv <==
log_prec,kld,csd,divergence_diff,log_kl_upper_bound
0.0,0.0,2.3841858e-07,3.439653e-07,1.0
0.050251257,0.001241684,0.03271103,0.045400668,1.0025821
0.10050251,0.004885316,0.066021204,0.08820044,1.0101324
0.15075377,0.010813236,0.09991908,0.12855256,1.0223325
0.20100503,0.018913269,0.13439369,0.16660303,1.0388379
0.2512563,0.029079199,0.16943455,0.20248997,1.0592893
0.30150753,0.041209698,0.20502937,0.23634182,1.0833197
0.3517588,0.055208564,0.24116647,0.26828057,1.1105624
0.40201005,0.070984125,0.2778325,0.29841915,1.1406589
0.4522613,0.08844924,0.3150146,0.32686472,1.1732621
0.5025126,0.10752118,0.35269928,0.35371724,1.2080431
0.5527638,0.12812126,0.39087415,0.37907228,1.2446922
0.60301507,0.1501745,0.4295256,0.40301847,1.2829213
0.6532663,0.17360973,0.46863866,0.42563677,1.3224657
0.7035176,0.19835925,0.50820076,0.44700682,1.3630835
0.75376886,0.22435844,0.54819834,0.46720222,1.4045553
0.8040201,0.25154638,0.5886165,0.48628938,1.4466847
0.85427135,0.27986455,0.62944305,0.50433517,1.4892955
0.9045226,0.30925763,0.6706635,0.5213984,1.5322316
0.9547739,0.33967304,0.71226525,0.5375369,1.5753555
1.0050251,0.3710606,0.7542348,0.5528035,1.6185462
1.0552764,0.40337253,0.79655874,0.5672478,1.6616981
1.1055276,0.43656385,0.8392248,0.580917,1.70472
1.1557789,0.47059107,0.88222027,0.5938554,1.7475328
1.2060301,0.50541353,0.9255328,0.606104,1.7900693
1.2562814,0.54099214,0.9691503,0.61770165,1.8322717
1.3065326,0.5772898,1.013061,0.628685,1.8740911
1.356784,0.6142715,1.0572543,0.63908905,1.9154875
1.4070352,0.6519034,1.1017175,0.64894456,1.9564269
1.4572865,0.69015384,1.146441,0.6582832,1.9968815
1.5075377,0.72899234,1.1914134,0.66713256,2.0368292
1.557789,0.7683902,1.2366252,0.67552036,2.076253
1.6080402,0.8083199,1.2820663,0.6834716,2.1151392
1.6582915,0.8487556,1.3277273,0.6910101,2.1534781
1.7085427,0.8896723,1.3735986,0.6981581,2.1912632
1.758794,0.9310465,1.4196703,0.7049352,2.2284899
1.8090452,0.9728557,1.4659367,0.71136546,2.2651572
1.8592964,1.0150785,1.5123858,0.7174628,2.3012652
1.9095478,1.0576952,1.5590124,0.72324795,2.3368156
1.959799,1.1006858,1.6058078,0.72873694,2.3718119
2.0100503,1.1440322,1.6527638,0.73394454,2.406259
2.0603015,1.187717,1.6998744,0.738887,2.440162
2.1105528,1.2317238,1.7471321,0.74357694,2.473528
2.160804,1.2760365,1.7945309,0.74802923,2.5063639
2.2110553,1.3206403,1.8420641,0.75225556,2.5386777
2.2613065,1.3655207,1.8897254,0.75626755,2.5704775
2.3115578,1.4106646,1.9375091,0.7600759,2.601772
2.361809,1.4560585,1.98541,0.76369274,2.6325698
2.4120603,1.5016906,2.033422,0.7671262,2.6628807
2.4623115,1.5475492,2.081541,0.77038735,2.6927137
2.5125628,1.5936229,2.1297612,0.77348405,2.7220778
2.562814,1.6399014,2.1780787,0.77642566,2.7509828
2.6130652,1.6863747,2.226488,0.779219,2.779438
2.6633165,1.7330332,2.2749858,0.78187233,2.8074532
2.713568,1.7798679,2.3235676,0.7843929,2.8350372
2.7638192,1.8268697,2.3722289,0.7867869,2.8621998
2.8140705,1.8740308,2.4209669,0.7890619,2.8889499
2.8643217,1.9213436,2.4697773,0.7912227,2.9152963
2.914573,1.9688001,2.5186572,0.7932762,2.9412484
2.9648242,2.0163937,2.5676029,0.7952268,2.9668148
3.0150754,2.0641177,2.6166122,0.7970811,2.9920042
3.0653267,2.1119652,2.6656804,0.7988422,3.016825
3.115578,2.1599307,2.714806,0.80051595,3.0412855
3.1658292,2.2080083,2.7639863,0.8021068,3.065394
3.2160804,2.2561924,2.813218,0.8036182,3.0891583
3.2663317,2.3044777,2.8624992,0.8050549,3.1125863
3.316583,2.3528595,2.9118273,0.8064201,3.1356854
3.3668342,2.4013329,2.9612,0.80771756,3.1584632
3.4170854,2.4498932,3.0106153,0.808951,3.180927
3.4673367,2.4985366,3.060071,0.8101229,3.2030842
3.517588,2.5472589,3.1095657,0.81123734,3.224941
3.5678391,2.596056,3.1590967,0.8122961,3.2465045
3.6180904,2.6449242,3.208663,0.8133032,3.267781
3.6683416,2.6938603,3.2582626,0.8142605,3.2887774
3.718593,2.742861,3.3078938,0.81516993,3.3095
3.7688444,2.791923,3.3575554,0.816035,3.329954
3.8190956,2.8410432,3.4072447,0.816856,3.350146
3.8693469,2.8902187,3.4569626,0.8176385,3.370082
3.919598,2.9394472,3.5067053,0.8183805,3.3897667
3.9698493,2.9887257,3.5564737,0.8190873,3.4092062
4.0201006,3.0380516,3.6062646,0.81975806,3.4284055
4.0703516,3.0874228,3.6560788,0.82039714,3.4473703
4.120603,3.136838,3.7059145,0.8210039,3.4661052
4.170854,3.1862931,3.7557697,0.82158107,3.4846148
4.2211056,3.2357879,3.8056445,0.82212937,3.5029047
4.2713566,3.2853193,3.855537,0.82265013,3.5209787
4.321608,3.3348866,3.9054484,0.8231468,3.5388422
4.3718596,3.3844872,3.9553761,0.8236187,3.5564988
4.4221106,3.4341192,4.0053186,0.8240666,3.573953
4.472362,3.4837823,4.055277,0.8244924,3.5912092
4.522613,3.5334735,4.1052494,0.82489824,3.608271
4.5728645,3.5831928,4.1552353,0.8252828,3.625143
4.6231155,3.632938,4.205234,0.8256488,3.6418283
4.673367,3.6827078,4.255246,0.82599825,3.6583312
4.723618,3.732501,4.305269,0.8263292,3.674655
4.7738695,3.7823172,4.3553033,0.82664424,3.6908038
4.8241205,3.8321543,4.405348,0.8269435,3.7067802
4.874372,3.882012,4.455403,0.8272283,3.722588
4.924623,3.9318886,4.505467,0.8274987,3.738231
4.9748745,3.9817839,4.555541,0.82775664,3.7537115
5.0251255,4.0316963,4.6056232,0.8280015,3.769033
5.075377,4.081626,4.655714,0.8282341,3.7841985
5.125628,4.1315703,4.705812,0.82845557,3.799211
5.1758795,4.181531,4.7559185,0.8286661,3.8140733
5.2261305,4.231505,4.806031,0.82886624,3.828788
5.276382,4.2814927,4.8561506,0.82905614,3.8433585
5.326633,4.3314934,4.906277,0.82923776,3.8577867
5.3768845,4.3815064,4.9564095,0.8294097,3.8720756
5.427136,4.4315314,5.0065475,0.82957274,3.8862278
5.477387,4.4815674,5.0566916,0.8297289,3.9002457
5.5276384,4.531614,5.1068406,0.82987684,3.9141314
5.5778894,4.58167,5.1569943,0.83001786,3.9278872
5.628141,4.6317363,5.2071533,0.8301513,3.9415162
5.678392,4.681811,5.257316,0.8302786,3.9550197
5.7286434,4.731895,5.307484,0.83039963,3.9684005
5.7788944,4.7819867,5.3576555,0.83051455,3.9816608
5.829146,4.8320866,5.4078317,0.8306246,3.994802
5.879397,4.8821936,5.4580107,0.8307285,4.0078263
5.9296484,4.9323077,5.508193,0.8308269,4.020736
5.9798994,4.9824286,5.558379,0.8309211,4.033533
6.030151,5.032556,5.6085687,0.8310105,4.0462193
6.080402,5.0826893,5.658761,0.8310958,4.0587964
6.1306534,5.1328287,5.7089567,0.831177,4.071266
6.1809044,5.182973,5.759154,0.83125335,4.0836306
6.231156,5.233123,5.809355,0.83132696,4.0958905
6.281407,5.2832775,5.8595576,0.83139646,4.1080494
6.3316584,5.3334374,5.9097633,0.8314625,4.1201067
6.3819094,5.383601,5.9599705,0.8315251,4.1320662
6.432161,5.4337697,6.010181,0.83158565,4.1439276
6.4824123,5.4839425,6.060393,0.83164203,4.155694
6.5326633,5.5341187,6.1106067,0.8316964,4.167365
6.582915,5.5842986,6.1608224,0.831748,4.178944
6.633166,5.634482,6.2110395,0.8317968,4.1904316
6.6834173,5.684669,6.2612586,0.83184296,4.201829
6.7336683,5.7348585,6.311479,0.83188766,4.2131376
6.78392,5.785052,6.3617015,0.8319296,4.2243595
6.834171,5.835247,6.4119244,0.8319695,4.2354946
6.8844223,5.885446,6.46215,0.83200806,4.2465453
6.9346733,5.9356465,6.512376,0.8320445,4.2575126
6.984925,5.9858503,6.562603,0.8320782,4.268398
7.035176,6.036056,6.612832,0.8321119,4.279202
7.0854273,6.0862646,6.6630616,0.8321422,4.2899265
7.1356783,6.1364746,6.7132926,0.83217245,4.300572
7.18593,6.186687,6.763524,0.8322,4.31114
7.236181,6.236901,6.813757,0.83222747,4.3216314
7.2864323,6.287117,6.8639903,0.83225226,4.332048
7.3366833,6.3373346,6.9142246,0.83227634,4.34239
7.3869348,6.387554,6.96446,0.83229905,4.3526587
7.437186,6.4377747,7.014696,0.8323217,4.362855
7.4874372,6.4879975,7.064934,0.83234304,4.37298
7.5376887,6.5382214,7.1151714,0.832363,4.3830347
7.5879397,6.588446,7.165409,0.8323816,4.3930206
7.638191,6.638673,7.2156477,0.8323988,4.402938
7.688442,6.6889005,7.2658863,0.8324146,4.4127874
7.7386937,6.7391295,7.316128,0.8324325,4.4225707
7.7889447,6.789359,7.3663673,0.83244693,4.432288
7.839196,6.83959,7.416609,0.8324621,4.441941
7.889447,6.889822,7.4668503,0.83247584,4.451529
7.9396987,6.940055,7.5170927,0.8324896,4.461055
7.9899497,6.9902887,7.567335,0.83250195,4.470518
8.040201,7.0405235,7.6175785,0.83251435,4.4799194
8.090452,7.0907583,7.667822,0.83252674,4.4892607
8.140703,7.140995,7.7180653,0.83253634,4.498542
8.190955,7.1912327,7.7683086,0.8325446,4.507764
8.241206,7.2414694,7.818554,0.832557,4.516927
8.291457,7.291708,7.8687973,0.8325639,4.5260324
8.341708,7.3419466,7.9190426,0.83257353,4.5350814
8.39196,7.392187,7.96929,0.8325831,4.5440736
8.442211,7.4424267,8.019535,0.8325914,4.5530105
8.492462,7.492667,8.06978,0.83259827,4.5618925
8.542713,7.5429077,8.120026,0.8326052,4.5707197
8.592965,7.59315,8.170273,0.83261204,4.5794935
8.643216,7.6433926,8.22052,0.8326189,4.588215
8.693467,7.693635,8.270767,0.8326258,4.596884
8.743719,7.7438784,8.321014,0.8326313,4.6055007
8.79397,7.7941217,8.371262,0.83263683,4.614067
8.844221,7.844365,8.421507,0.8326396,4.622582
8.894472,7.8946095,8.471756,0.8326464,4.6310477
8.944724,7.9448547,8.522005,0.8326519,4.6394644
8.994975,7.995099,8.572252,0.8326561,4.6478314
9.045226,8.045344,8.622501,0.83266157,4.656151
9.095477,8.09559,8.67275,0.83266705,4.664422
9.145729,8.145836,8.723,0.8326712,4.6726465
9.19598,8.196081,8.773247,0.83267397,4.6808243
9.246231,8.246327,8.823496,0.8326781,4.6889563
9.296482,8.296574,8.873743,0.83267945,4.6970425
9.346734,8.346821,8.923994,0.83268493,4.705084
9.396985,8.397068,8.974241,0.83268493,4.7130804
9.447236,8.447315,9.024492,0.8326905,4.721033
9.497487,8.497562,9.074739,0.8326905,4.728943
9.547739,8.547811,9.12499,0.8326946,4.736809
9.59799,8.598058,9.17524,0.83269733,4.744632
9.648241,8.648306,9.225489,0.8326987,4.7524137
9.698493,8.698554,9.27574,0.8327028,4.760153
9.748744,8.748802,9.325989,0.83270425,4.7678514
9.798995,8.79905,9.37624,0.83270836,4.775509
9.849246,8.8492985,9.426489,0.8327097,4.7831254
9.899498,8.899549,9.47674,0.8327111,4.790703
9.949749,8.949797,9.526989,0.8327125,4.7982397
10.0,9.000046,9.57724,0.8327152,4.8057384


==> 3-FundamentalLimits/img/experiments.tikz <==
\vspace{0.2cm}
%\hspace{-0.13cm}
\begin{tikzpicture}
\node[] at (-0.7,2.7) {\textbf{(A)}};
\begin{axis}[
    width=7.2cm,
    height=4.5cm,
    xlabel={$-\ln b$},
    ylabel={bits},
    ylabel shift=-0.9cm,
    ymin=0, ymax=5,
    xmin=0.01, xmax=9.99,
    grid=major,
    clip marker paths=true,
    extra y ticks={0.8328},
extra y tick style={%
    grid=major,
    ticklabel pos=right,
    },
extra y tick labels={
    $\gamma \lb e$,
    },
    %legend pos=outer north east,
    domain=0:10,
]
\addplot [blue] table [
    x=log_prec, 
    y=log_kl_upper_bound, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/laplace_1d_kl_vs_csd.csv};
\addplot [red] table [
    x=log_prec, 
    y=divergence_diff, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/laplace_1d_kl_vs_csd.csv};

% \addplot[mark=none, black, samples=10, dotted] {0.8328};
\end{axis}%
\end{tikzpicture}%
%
%
\begin{tikzpicture}
\node[] at (-0.7, 2.7) {\textbf{(B)}};
\begin{axis}[
    width=7.2cm,
    height=4.5cm,
    xlabel={$d$},
    ylabel={bits},
    ylabel shift=-0.7cm,
    % ymin=-1, ymax=30,
    xmin=1, xmax=32,
    grid=major,
    clip marker paths=true,
    legend to name=legend:experiments,
    legend style={
    font=\small,
    legend columns=3,
    /tikz/every even column/.append style={column sep=0.5cm}
    },
    extra y ticks={2},
    extra y tick style={%
        grid=none,
        ticklabel pos=right,
    },
    extra y tick labels={
        \hphantom{$\gamma \ln e$},
    },
    %legend pos=outer north east,
    %domain=6:25,
]
\addplot [red] table [
    x=dims, 
    y=divergence_diff, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gaussian_nd_kl_vs_csd.csv};
    \addlegendentry{$\CSD{Q}{P} - \KLD{Q}{P}$}
    
\addplot [black, dashed] table [
    x=dims, 
    y=half_log_kl_upper_bound, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gaussian_nd_kl_vs_csd.csv};
\addlegendentry{$\frac{1}{2}\log(\KLD{Q}{P} + 1)$}

\addplot [blue] table [
    x=dims, 
    y=log_kl_upper_bound, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gaussian_nd_kl_vs_csd.csv};
\addlegendentry{$\log(\KLD{Q}{P} + 1) + 1$}

\end{axis};
\end{tikzpicture}

==> 3-FundamentalLimits/img/gauss_width_function_illustration.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$x$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $h$,
    },
]
\addplot [blue] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gauss_width_fn_illustration.csv};
\addlegendentry{$\frac{dQ}{dP}(x)$};

\addplot +[mark=none, black, dashed, semithick] coordinates {(-2, 1.5) (2, 1.5)};
\addplot +[mark=none, red] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\end{axis}%
\end{tikzpicture}%
%
\hspace{6mm}%
%
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$h$},
    xlabel shift=-0.6mm,
    % ylabel shift=-0.1cm,
    % ymin=-1, ymax=30,
    xmin=0, xmax=3,
    ymin=0, ymax=1,
    grid=major,
    clip marker paths=true,
]
\addplot [blue, name path=widthfn] table [
    x=hss, 
    y=width_fn, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gauss_width_fn_illustration.csv};
\addlegendentry{$w_P(h)$};

\addplot +[mark=none, black, dashed, semithick] coordinates {(1.5, 0) (1.5, 1)};
\addplot +[mark=none, red] coordinates {(1.5, 0) (1.5, 0.343416)};
\path[name path=xaxis] (\pgfkeysvalueof{/pgfplots/xmin}, 0) -- (\pgfkeysvalueof{/pgfplots/xmax},0);
\addplot[red, opacity=0.3] fill between[of=widthfn and xaxis, soft clip={domain=1.5:2.123673}];
\end{axis};
\end{tikzpicture}%
%
\hspace{6mm}%
%
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$p$},
    xlabel shift=-0.3mm,
    % ylabel shift=-0.1cm,
    % ymin=-1, ymax=30,
    xmin=0, xmax=1,
    ymin=0, ymax=3,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $h$,
    },
]
\addplot [blue] table [
    x=pss, 
    y=inv_width_fn, 
    col sep=comma,
    ] {3-FundamentalLimits/img/data/gauss_width_fn_illustration.csv};
\addlegendentry{$\eta(p)$};
\addplot +[mark=none, black, dashed, semithick] coordinates {(0, 1.5) (1, 1.5)};
\addplot +[mark=none, red] coordinates {(0, 1.5) (0.343416, 1.5)};
\end{axis};
\end{tikzpicture}

==> 4-RelativeEntropyCodingWithPoissonProcesses/img/bsp_tree_illustration.tikz <==
% Based on
% https://github.com/MartinThoma/LaTeX-examples/blob/master/tikz/binary-tree/binary-tree.tex
\newcommand{\treenodelabel}[3]{$H$:\ #1, $D$:\ #2\\$B$:\ #3}
\begin{tikzpicture}[very thick,level/.style={sibling distance=78mm/#1}]
% \node [vertex, draw=red] (r){$H$: $1$, $D$: $0$\\$B$: $(0,\; 1]$}
\node [vertex, draw=red] (r){\treenodelabel{$1$}{$0$}{$(0,\;1]$}}
  child {
    node [vertex, draw=red] (a) {\treenodelabel{$2$}{$1$}{$(0,\;1/2]$}}
    child {
      node [vertex] {\treenodelabel{$4$}{$2$}{$(0,\;1/4]$}}
      child { node [vertex, dashed] {\treenodelabel{$8$}{$3$}{$(0,\;1/8]$}} }
      child { node [vertex, dashed] {\treenodelabel{$9$}{$3$}{$(1/8,\;1/4]$}} }
    }
    child {
      node [vertex, dashed] {\treenodelabel{$5$}{$2$}{$(1/4,\;1/2]$}}
    }
  }
  child {
    node [vertex, draw=red] {\treenodelabel{$3$}{$1$}{$(1/2,\;1]$}}
    child {
      node [vertex, dashed] {\treenodelabel{$6$}{$2$}{$(1/2,\;3/4]$}}
    }
    child {
      node [vertex, dashed] {\treenodelabel{$7$}{$2$}{$(3/4,\;1]$}}
    }
  };
\end{tikzpicture}

==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/global_gprs_and_a_star.csv <==
mi,median_gprs_runtime,first_quartile_gprs_runtime,third_quartile_gprs_runtime,mean_gprs_runtime,mean_gprs_codelength,first_quartile_gprs_codelength,median_gprs_codelength,third_quartile_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.503,3.3653355,3.0,3.0,3.0,1.0,1.0,2.0,2.759
0.9428572,1.0,1.0,3.0,3.462,4.4452677,3.0,3.0,5.4269204,2.0,1.0,4.0,6.7530003
1.7857144,3.0,1.0,6.0,5.811,5.3565726,3.0,5.4269204,6.7818727,4.0,2.0,8.0,8.81
2.6285717,5.0,2.0,12.0,9.088,6.2338243,4.5849624,6.4336033,8.06651,7.0,3.0,15.0,18.410002
3.4714289,8.0,3.0,21.0,14.653,7.0782323,5.4269204,7.321928,9.068656,11.0,5.0,23.0,30.746002
4.314286,13.0,5.0,40.0,20.842,7.876314,6.4336033,8.211513,10.194152,21.0,9.0,46.0,60.482002
5.157143,25.0,8.0,61.0,30.447,8.710462,7.321928,9.375876,10.918192,38.0,15.75,80.25,103.117004
6.0,45.0,13.75,66.0,40.146,9.434854,8.311805,10.397176,11.052378,67.0,28.0,144.25,243.76201


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/gprs_and_a_star.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.229,1.0,1.0,1.0,1.162,7.069512312529746,6.062559034313656,6.278512214296573,7.278512214296573,4.221098164176042,2.00071278733724,2.00071278733724,2.00071278733724,3.0,1.0,3.0,2.581
0.95,1.0,1.0,3.0,2.0551,1.0,1.0,2.0,1.791,7.67522032538369,6.373287983296326,7.373287983296326,8.373287983296326,4.646371796544119,2.6764535115422743,2.6764535115422743,5.92979759196991,4.0,3.0,5.0,4.157
1.7999999999999998,2.0,1.0,4.0,2.8072,2.0,1.0,3.0,2.378,8.308898152678221,6.764483513525162,7.898297486707843,9.032111459890526,5.825199567379213,3.272694297353683,5.738191520697704,7.2937470762532595,5.0,4.0,6.0,5.018
2.65,3.0,2.0,5.0,3.6874000000000002,3.0,2.0,4.0,3.084,9.056389401536563,7.962255054514184,8.962255054514184,10.187138718165219,7.0452388806021355,5.079566938241046,6.900335823651942,8.799040512284439,6.0,4.0,7.25,6.029
3.5,4.0,2.0,6.0,4.6593,4.0,2.0,5.0,3.739,9.870720472878457,8.331295652530159,9.525212899150208,10.816088769080281,8.08013814197409,6.072594184294286,8.110403113792916,9.850793484011817,7.0,5.0,9.0,7.08
4.35,5.0,3.0,8.0,5.7141,4.0,3.0,6.0,4.469,10.758538383964853,9.379430631787073,10.635104061849834,11.890777491912592,9.135020669409462,7.161294405799536,9.110616102088773,10.979271677065935,8.0,6.0,10.0,8.101
5.199999999999999,6.0,4.0,9.0,6.8067,5.0,4.0,7.0,5.147,11.678479630362654,10.512077230629487,11.7401506798636,12.968224129097713,10.051208138160757,8.262697011653767,10.070727227018486,11.747066173869074,9.0,7.0,12.0,9.221
6.05,8.0,5.0,10.0,7.929200000000001,6.0,5.0,7.0,5.964,12.61009963497604,10.977157759677091,12.908540179153771,14.045775340200409,11.10645442787866,9.392148508715628,11.130588893694837,12.864863278292779,10.0,8.0,13.0,10.321
6.8999999999999995,9.0,6.0,12.0,9.0922,7.0,5.0,8.0,6.82,13.57841492960288,12.059524000396909,13.934471941788646,15.12205002970104,12.165084316561593,10.348517699648145,12.346343394169256,13.931317223844026,11.0,9.0,14.0,11.422
7.749999999999999,10.0,7.0,13.0,10.257800000000001,8.0,6.0,9.0,7.671,14.54207219725941,13.196339281895217,14.540907172009025,16.138911300209582,13.195928500222104,11.46379817255446,13.434413902254274,15.028488777683808,13.0,10.0,15.0,12.61
8.6,11.0,8.0,14.0,11.422500000000001,9.0,7.0,10.0,8.468,15.501034079014731,14.268302515521738,15.48069725400346,16.74619067710561,14.14140672019965,12.441597790879218,14.157668925551196,15.956538933824104,14.0,11.0,17.0,13.766
9.450000000000001,12.0,9.0,15.0,12.585,9.0,8.0,11.0,9.275,16.459220207035468,15.337805705739086,16.58468785538537,17.732817145173133,15.083889307993319,13.584777863317633,15.19454360185595,16.746426116610976,15.0,12.0,18.0,14.96
10.299999999999999,14.0,11.0,17.0,13.765600000000001,10.0,8.75,12.0,10.081,17.40252562715324,16.358689914599175,17.635541287452714,18.773966973879485,16.01125114627702,14.237723581093793,16.112808967190144,17.901064162732304,16.0,13.0,19.0,16.069
11.15,15.0,12.0,18.0,14.9197,11.0,10.0,13.0,10.941,18.334682919548317,16.85917565222279,18.685955209182215,19.815870541462644,16.987796004615674,15.38337921491672,17.09809175895232,18.73124446994569,17.0,14.0,20.0,17.27
12.0,16.0,13.0,19.0,16.130100000000002,12.0,10.0,13.0,11.797,19.290270475617493,17.85805974597347,19.69487192964526,20.85805974597347,17.9506096996078,16.188774404380013,18.17245768120883,19.730887913870898,18.0,15.0,22.0,18.533


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/gprs_and_a_star_old.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.243,1.0,1.0,1.0,1.196,5.1311345,2.0007126,2.0007126,2.0007126,4.6531777,2.0007126,2.0007126,2.0007126,3.0,1.0,3.0,2.574
0.95000005,1.0,1.0,3.0,2.0900002,1.0,1.0,2.0,1.843,5.2894554,2.6764536,2.6764536,6.7817163,4.761061,2.6764536,2.6764536,5.9297976,4.0,3.0,5.0,4.145
1.8000002,2.0,1.0,4.0,2.9020002,2.0,1.0,3.0,2.426,6.67074,3.2726943,5.7381916,8.654033,5.8957844,3.2726943,5.7381916,7.6396914,5.0,4.0,6.0,5.007
2.65,3.0,2.0,5.0,3.7340002,3.0,2.0,4.0,3.066,7.9583893,5.079567,7.5689425,10.176398,7.0147023,5.079567,6.9003363,8.79904,6.0,4.0,7.0,6.007
3.5000002,4.0,2.0,6.0,4.6650004,4.0,2.0,5.0,3.743,9.280415,6.0725946,8.792494,11.719859,8.065784,6.0725946,8.110403,9.850794,7.0,5.0,9.0,7.091
4.3500004,5.0,3.0,8.0,5.6990004,4.0,3.0,6.0,4.334,10.64897,7.6899343,10.153555,13.051461,8.930181,7.1612945,8.988199,10.759937,8.0,6.0,10.0,8.107
5.2000003,6.0,4.0,9.0,6.8870006,5.0,4.0,7.0,5.142,12.141748,8.945884,11.660579,15.006827,10.025997,8.110744,10.070727,11.79195,9.0,7.0,12.0,9.255
6.0500007,8.0,5.0,11.0,8.148001,6.0,4.0,7.0,5.869,13.663741,10.255949,13.2735,16.662388,10.976842,9.167662,11.149065,12.707967,10.0,8.0,13.0,10.381
6.9000006,9.0,6.0,12.0,9.294001,7.0,5.0,8.0,6.731,15.011973,11.72164,14.633926,17.941582,12.047878,10.2213955,12.252463,13.872607,11.0,9.0,14.0,11.573
7.7500005,10.0,7.0,13.0,10.438001,8.0,6.0,9.0,7.534,16.327919,12.897769,15.918914,19.456703,13.026603,11.398636,13.215569,14.874659,13.0,10.0,15.0,12.724
8.6,11.0,8.0,15.0,11.56,9.0,7.0,10.0,8.392,17.59964,13.955379,17.306843,20.91138,14.046254,12.372881,14.271045,15.862822,14.0,11.0,17.0,13.865
9.45,12.0,10.0,16.0,12.652,9.0,8.0,11.0,9.173,18.82186,15.400057,18.473637,22.128948,14.961111,13.416136,15.059157,16.73112,15.0,12.0,18.0,15.032
10.300001,14.0,11.0,17.0,13.958001,10.0,9.0,12.0,9.942,20.267248,16.721481,20.074486,23.800951,15.848633,14.328418,15.992346,17.691452,16.0,13.0,19.0,16.227
11.150002,15.0,12.0,18.0,15.126,11.0,9.0,13.0,10.897,21.482595,18.015148,21.238457,24.933607,16.930494,15.211758,17.108212,18.871101,17.0,14.0,21.0,17.44
12.0,16.0,13.0,19.0,16.591002,12.0,10.0,13.0,11.785,22.742271,19.044127,22.6847,26.097803,17.928255,16.30915,18.112677,19.678696,18.0,15.0,22.0,18.556


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/gprs_and_a_star_runtime_vs_inf_div.csv <==
infdiv,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
5.77078,2.0,1.0,4.0,2.881,6.0,5.0,8.0,6.386
7.163727,2.0,1.0,4.0,2.936,7.0,5.0,9.0,7.241
8.556674,2.0,1.0,4.0,2.9580002,8.0,6.0,10.0,8.08
9.949621,2.0,1.0,4.0,2.993,9.0,7.0,11.0,8.937
11.342568,2.0,1.0,4.0,2.989,10.0,7.0,12.0,9.827001
12.735515,2.0,1.0,4.0,2.9840002,11.0,8.0,13.0,10.746
14.128462,2.0,1.0,4.0,2.993,12.0,9.0,14.0,11.694
15.521408,2.0,1.0,4.0,2.9970002,13.0,10.0,15.0,12.632001
16.914356,2.0,1.0,4.0,2.9970002,14.0,11.0,16.0,13.564001
18.307302,2.0,1.0,4.0,3.006,14.0,12.0,17.0,14.583001
19.700249,2.0,1.0,4.0,3.0140002,15.0,13.0,18.0,15.603001
21.093197,2.0,1.0,4.0,3.0200002,17.0,14.0,19.0,16.66
22.486143,2.0,1.0,4.0,3.029,17.0,15.0,21.0,17.744001
23.87909,2.0,1.0,4.0,3.0340002,19.0,16.0,22.0,19.044
25.272036,2.0,1.0,4.0,3.051,20.0,17.0,24.0,21.032001
26.664982,2.0,1.0,4.0,3.0540001,23.0,19.0,30.0,25.265001
28.057932,2.0,1.0,4.0,3.0570002,30.0,22.0,43.0,35.533
29.450878,2.0,1.0,4.0,3.055,46.0,30.0,80.0,55.392002
30.843822,2.0,1.0,4.0,3.0560002,92.0,51.0,111.0,80.02801
32.23677,2.0,1.0,4.0,3.0590003,116.0,102.75,116.0,100.175
33.62972,2.0,1.0,4.0,3.0660002,121.0,121.0,121.0,113.03901
35.022667,2.0,1.0,4.0,3.0670002,126.0,126.0,126.0,122.17801
36.41561,2.0,1.0,4.0,3.0740001,131.0,131.0,131.0,129.391
37.80856,2.0,1.0,4.0,3.084,136.0,136.0,136.0,135.14601
39.201504,2.0,1.0,4.0,3.084,141.0,141.0,141.0,140.6
40.59445,2.0,1.0,4.0,3.088,146.0,146.0,146.0,145.757
41.9874,2.0,1.0,4.0,3.0900002,151.0,151.0,151.0,150.88501
43.38035,2.0,1.0,4.0,3.095,156.0,156.0,156.0,155.921
44.773296,2.0,1.0,4.0,3.095,161.0,161.0,161.0,161.00002
46.16624,2.0,1.0,4.0,3.098,161.0,161.0,161.0,161.00002


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/points.csv <==
xs,ts,gprs,pgprs,bingprs
-1.3561072,1.4212077,reject,p1_reject,reject
0.4441711,2.3490644,reject,p2_reject,reject
-1.5820967,2.652022,reject,p1_reject,unrealized
-0.1707559,4.4050655,reject,p2_reject,unrealized
-1.2904693,4.7731895,reject,p1_reject,unrealized
-0.12902817,4.8098564,reject,p2_reject,unrealized
1.1961821,5.336365,accept,p2_accept,accept
-0.24083114,5.9575663,reject,p2_reject,unrealized
0.20635459,10.850554,reject,p2_reject,unrealized
0.8891671,11.407155,reject,p1_accept,unrealized
-1.1303467,13.381372,reject,p2_reject,unrealized
-1.6893231,13.636305,reject,p2_reject,unrealized
0.25115955,13.868996,reject,p1_reject,unrealized
-2.0003858,14.013062,reject,p1_reject,unrealized
-1.1872847,14.306486,reject,p1_reject,unrealized
1.3919824,15.7750635,reject,p2_reject,unrealized
-0.02800628,16.031155,reject,p1_reject,unrealized
0.43905252,19.034634,reject,p1_reject,unrealized
-1.3843597,19.807886,reject,p1_reject,unrealized
1.5620507,20.70203,reject,p1_reject,unrealized
0.7788821,24.591616,reject,p2_reject,unrealized
-0.43870494,24.925888,reject,p1_reject,unrealized
-0.08802975,27.97465,reject,p2_reject,unrealized
0.105887294,29.457365,reject,p2_reject,unrealized
0.14074731,29.915733,reject,p2_reject,unrealized
-0.03599349,30.535774,reject,p2_reject,unrealized
-1.036712,31.266764,reject,p2_reject,unrealized
-1.4172707,31.653482,reject,p2_reject,unrealized
-0.73417777,31.760866,reject,p1_reject,unrealized
0.78787166,32.605133,reject,p1_reject,unrealized
-0.7585578,36.1143,reject,p1_reject,unrealized
1.5936569,37.14263,reject,p2_reject,unrealized
-0.9382234,38.10085,reject,p1_reject,unrealized
2.2909524,38.524063,reject,p1_reject,unrealized
-0.28204304,39.479454,reject,p2_reject,unrealized
0.6502349,40.69748,reject,p2_reject,unrealized
-0.2829856,40.798256,reject,p2_reject,unrealized
1.7735795,40.930958,reject,p1_reject,unrealized
-1.8331379,41.61495,reject,p1_reject,unrealized
1.61838,43.555965,reject,p1_reject,unrealized
0.20435627,45.45819,reject,p1_reject,unrealized


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/data/stretched_density_ratio.csv <==
xs,phis
-2.0,0.0
-1.979899497487437,2.4063968033649344e-30
-1.9597989949748744,8.393706373459014e-30
-1.9396984924623115,2.3200044385004032e-29
-1.9195979899497488,5.959185237685685e-29
-1.899497487437186,1.4849569157881254e-28
-1.879396984924623,3.643596734614428e-28
-1.8592964824120604,8.853122159867724e-28
-1.8391959798994975,2.1348431416570697e-27
-1.8190954773869348,5.113778364625938e-27
-1.7989949748743719,1.2172374010935355e-26
-1.778894472361809,2.879600828140665e-26
-1.7587939698492463,6.770792520462599e-26
-1.7386934673366834,1.5823394804312684e-25
-1.7185929648241207,3.6755915066775056e-25
-1.6984924623115578,8.486413638108697e-25
-1.678391959798995,1.947547678965217e-24
-1.6582914572864322,4.4424157438961985e-24
-1.6381909547738693,1.0072007998035597e-23
-1.6180904522613067,2.2697536670619733e-23
-1.5979899497487438,5.0841162361781633e-23
-1.5778894472361809,1.131930438548125e-22
-1.557788944723618,2.5048966483906862e-22
-1.5376884422110553,5.509692827490998e-22
-1.5175879396984926,1.2045803518014291e-21
-1.4974874371859297,2.617620720872767e-21
-1.4773869346733668,5.6539256958453865e-21
-1.457286432160804,1.2138434432337954e-20
-1.4371859296482412,2.5902462946866052e-20
-1.4170854271356785,5.493957852538025e-20
-1.3969849246231156,1.1582360005158351e-19
-1.3768844221105527,2.4270642394883225e-19
-1.3567839195979898,5.055137503745994e-19
-1.3366834170854272,1.046527197509421e-18
-1.3165829145728645,2.153445817567163e-18
-1.2964824120603016,4.4043976177921356e-18
-1.2763819095477387,8.953851282164385e-18
-1.2562814070351758,1.8092658494936005e-17
-1.236180904522613,3.6337978135003924e-17
-1.2160804020100502,7.254096701148567e-17
-1.1959798994974875,1.4393787044391818e-16
-1.1758793969849246,2.8388290698381997e-16
-1.1557788944723617,5.565052520877244e-16
-1.135678391959799,1.084347438635957e-15
-1.1155778894472361,2.1000686914018457e-15
-1.0954773869346734,4.042679887139749e-15
-1.0753768844221105,7.73513197938058e-15
-1.0552763819095476,1.4710876898691054e-14
-1.035175879396985,2.7808511786700506e-14
-1.015075376884422,5.2249776228731325e-14
-0.9949748743718594,9.757876472983593e-14
-0.9748743718592965,1.8113275094232273e-13
-0.9547738693467336,3.3419979023757707e-13
-0.9346733668341709,6.128927660525862e-13
-0.914572864321608,1.1171984561422765e-12
-0.8944723618090451,2.02415449852833e-12
-0.8743718592964824,3.645226481774344e-12
-0.8542713567839195,6.5248973758758044e-12
-0.8341708542713568,1.160894731039308e-11
-0.8140703517587939,2.052947395414506e-11
-0.793969849246231,3.6085301413635307e-11
-0.7738693467336684,6.304543692658982e-11
-0.7537688442211055,1.0948139617106278e-10
-0.7336683417085428,1.889725043113799e-10
-0.7135678391959799,3.242085488963653e-10
-0.693467336683417,5.528633106877123e-10
-0.6733668341708543,9.370858533586102e-10
-0.6532663316582914,1.5787324780802692e-09
-0.6331658291457287,2.643662622148213e-09
-0.6130653266331658,4.400193986953127e-09
-0.5929648241206029,7.279532088233509e-09
-0.5728643216080402,1.1970325175525431e-08
-0.5527638190954773,1.9564746267519695e-08
-0.5326633165829147,3.1784228582409924e-08
-0.5125628140703518,5.132364577775661e-08
-0.49246231155778886,8.237395868784946e-08
-0.4723618090452262,1.3141083388835504e-07
-0.4522613065326633,2.0837247161911403e-07
-0.4321608040201004,3.284101833405131e-07
-0.4120603015075377,5.144737602347926e-07
-0.3919597989949748,8.010797012550721e-07
-0.3718592964824121,1.2398143777507265e-06
-0.3517587939698492,1.9072419936532525e-06
-0.3316582914572863,2.9162361952482592e-06
-0.31155778894472363,4.432095432973177e-06
-0.29145728643216073,6.695172568727857e-06
-0.27135678391959805,1.005270654197873e-05
-0.25125628140703515,1.5002931444943795e-05
-0.23115577889447225,2.225542101673935e-05
-0.21105527638190957,3.281424224863947e-05
-0.19095477386934667,4.8090154033998415e-05
-0.170854271356784,7.005219205490395e-05
-0.1507537688442211,0.0001014268335451562
-0.1306532663316582,0.00014596643656418772
-0.11055276381909551,0.00020879668261700158
-0.09045226130653261,0.0002968693111559756
-0.07035175879396993,0.0004195466629726383
-0.05025125628140703,0.0005893420093920818
-0.03015075376884413,0.0008228669425839267
-0.01005025125628145,0.0011420080134107158
0.010050251256281229,0.001575391223621799
0.03015075376884413,0.002160184532174544
0.05025125628140703,0.0029442900023944098
0.07035175879396993,0.003988998736624927
0.09045226130653283,0.005372139585790008
0.11055276381909529,0.007191823519302712
0.1306532663316582,0.00957082376955051
0.1507537688442211,0.01266164589179497
0.170854271356784,0.016652409868607356
0.1909547738693469,0.02177343790618404
0.2110552763819098,0.02830479030294971
0.23115577889447225,0.03658476225088782
0.25125628140703515,0.04701931441949598
0.27135678391959805,0.06009235134339817
0.29145728643216096,0.07637738050704154
0.31155778894472386,0.09655040287160296
0.3316582914572863,0.1214040973329464
0.3517587939698492,0.15186326218306861
0.3718592964824121,0.1890026072426124
0.391959798994975,0.23406710958841298
0.4120603015075379,0.28849412027263593
0.4321608040201004,0.3539403947102069
0.4522613065326633,0.4323118790427486
0.4723618090452262,0.525800596192882
0.4924623115577891,0.6369287028372945
0.512562814070352,0.7686011123833503
0.5326633165829144,0.9241694691863169
0.5527638190954773,1.1075123164902643
0.5728643216080402,1.3231356525365043
0.5929648241206031,1.5762995212629465
0.613065326633166,1.8731729988344117
0.6331658291457285,2.221045264027357
0.6532663316582914,2.628584195512209
0.6733668341708543,3.1061906315044197
0.6934673366834172,3.666450884046161
0.7135678391959801,4.32476422415127
0.7336683417085426,5.10017631484834
0.7537688442211055,6.016563013761864
0.7738693467336684,7.1042634372212845
0.7939698492462313,8.402484281405975
0.8140703517587942,9.96280582325352
0.8341708542713566,11.854555972342842
0.8542713567839195,14.17315833595317
0.8743718592964824,17.053848264672723
0.8944723618090453,20.694830591265408
0.9145728643216082,25.39891730715935
0.9346733668341707,31.65327732204243
0.9547738693467336,40.29478302766866
0.9748743718592965,52.89311054888928
0.9949748743718594,72.77833342772156
1.0150753768844223,105.4577068292311
1.0351758793969852,inf
1.0552763819095476,inf
1.0753768844221105,inf
1.0954773869346734,inf
1.1155778894472363,inf
1.1356783919597992,76.3225435560773
1.1557788944723617,55.015769689875505
1.1758793969849246,41.69819933557223
1.1959798994974875,32.64320830373356
1.2160804020100504,26.12958441741194
1.2361809045226133,21.252335018697643
1.2562814070351758,17.4900918863672
1.2763819095477387,14.52123461477981
1.2964824120603016,12.136564297520595
1.3165829145728645,10.194120081452526
1.3366834170854274,8.594081303061008
1.3567839195979898,7.264217937199135
1.3768844221105527,6.150936593531138
1.3969849246231156,5.213628585786808
1.4170854271356785,4.420921418703754
1.4371859296482414,3.748188063618011
1.457286432160804,3.175810908071389
1.4773869346733668,2.6879668623771096
1.4974874371859297,2.2717290389692595
1.5175879396984926,1.9164364425404599
1.5376884422110555,1.6132101573456454
1.557788944723618,1.3545972647867417
1.5778894472361809,1.1342901075806833
1.5979899497487438,0.9469190369585414
1.6180904522613067,0.787883356471754
1.6381909547738696,0.6532295381320032
1.658291457286432,0.5395392332928347
1.678391959798995,0.4438521091724835
1.6984924623115578,0.36359858328820494
1.7185929648241207,0.2965447431393138
1.7386934673366836,0.2407493269274718
1.758793969849246,0.19452409476312346
1.778894472361809,0.15640383607494698
1.7989949748743719,0.1251194737893678
1.8190954773869348,0.09957501660244415
1.8391959798994977,0.07882645567470653
1.8592964824120601,0.0620644494250008
1.879396984924623,0.04859835080435805
1.899497487437186,0.037841846257134305
1.9195979899497488,0.029299635149919227
1.9396984924623117,0.022556045738529772
1.9597989949748746,0.017264321525847712
1.979899497487437,0.013137194189861614
2.0,0.009938095101568442


==> 4-RelativeEntropyCodingWithPoissonProcesses/img/global_gprs_illustration.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=7.6cm,
    height=5cm,
    xlabel={$X$},
    ylabel={$T$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    xtick={-1, 0, 1},
    grid=major,
    clip marker paths=true,
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/stretched_density_ratio.csv};
\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        reject={mark=x, red, very thick},
        accept={mark=*, green, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=gprs,
    ] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/points.csv};
\end{axis}
\end{tikzpicture}%
% %
% \hfill
% \begin{tikzpicture}
% \begin{axis}[
%     width=5.6cm,
%     height=4.5cm,
%     xlabel={$X$},
%     ymin=-1, ymax=17,
%     xmin=-2, xmax=2,
%     grid=major,
%     clip marker paths=true,
%     yticklabels=\empty,
%     xtick={-1, 0, 1},
% ]
% \addplot [
%     black,
%     very thick,
%     dashed
%     ] table [
%     x=xs, y=phis, col sep=comma] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/stretched_density_ratio.csv};

% \addplot [
%     scatter,
%     only marks,
%     point meta=explicit symbolic,
%     scatter/classes={
%         p1_reject={mark=x, orange, very thick},
%         p1_accept={mark=*, orange, scale=0.8},
%         p2_reject={mark=x, blue, very thick},
%         p2_accept={mark=*, blue, scale=0.8}
%     }
%     ] table [
%     x=xs, 
%     y=ts, 
%     col sep=comma,
%     meta=pgprs,
%     ] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/points.csv};
% \end{axis}
% \end{tikzpicture}%
% %
% \hfill
% %
% \begin{tikzpicture}
% \begin{axis}[
%     width=5.6cm,
%     height=4.5cm,
%     xlabel={$X$},
%     ymin=-1, ymax=17,
%     xmin=-2, xmax=2,
%     grid=major,
%     clip marker paths=true,
%     yticklabels=\empty,
%     xtick={-1, 0, 1},
% ]
% \addplot [
%     black,
%     very thick,
%     dashed
%     ] table [
%     x=xs, y=phis, col sep=comma] {figs/data/stretched_density_ratio.csv};

% \addplot [
%     scatter,
%     only marks,
%     point meta=explicit symbolic,
%     scatter/classes={
%         reject={mark=x, red, very thick},
%         accept={mark=*, green, scale=0.8}
%     }
%     ] table [
%     x=xs, 
%     y=ts, 
%     col sep=comma,
%     meta=gprs,
%     ] {figs/data/points.csv};

%     \coordinate (rej1) at (-1.3561072, 1.4212077);
%     \coordinate (rej2) at (0.4441711, 2.3490644);

%     % First horizontal line
%     \draw[separator] (rej1 -| -2,0) -- (rej1 -| 2,0);

%     % Second horizontal line
%     \draw[separator] (rej1 |- rej2) -- (rej2 -| 2,0);

%     % First vertical line
%     \draw[separator] (rej1) -- (rej1 |- 0,30);

%     % Second vertical line
%     \draw[separator] (rej2) -- (rej2 |- 0,30);

%     % First rectangle
%     \filldraw[pruned] (rej1) rectangle (-3, 40);

%     % Second rectangle
%     \filldraw[pruned] (rej2) rectangle (rej1 |- 0,40);
% \end{axis}
%
% \end{tikzpicture}%

==> 4-RelativeEntropyCodingWithPoissonProcesses/img/gprs_motivation_illustration.tikz <==
\documentclass{standalone}
\usepackage{pgfplots}
\usepackage{pgfplotstable}

\begin{document}

\begin{tikzpicture}
\begin{axis}[
    axis lines=middle,
    domain=-4:4,
    width=10cm, height=6cm,
    enlargelimits,
    xtick=\empty, % Remove x-axis ticks
    ytick=\empty, % Remove y-axis ticks
    samples=100,
    axis line style={-},
    axis x line=middle,
    axis y line=none,
    clip=false
]
\node (A) at (4cm, 2cm) {A};
\node (A) at (3cm, 3cm) {$p(x)$};
% Plot the bell curve (normal distribution)
\addplot[domain=-4:4,fill=blue,opacity=0.3] {exp(-x^2/2)/sqrt(2*pi)};
\addplot[domain=-4:4, thick, black] {exp(-x^2/2)/sqrt(2*pi)};

\end{axis}
\end{tikzpicture}

\end{document}

==> 4-RelativeEntropyCodingWithPoissonProcesses/img/parallel_gprs_illustration.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=7.6cm,
    height=5cm,
    xlabel={$X$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    grid=major,
    clip marker paths=true,
    yticklabels=\empty,
    xtick={-1, 0, 1},
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/stretched_density_ratio.csv};

\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        p1_reject={mark=x, orange, very thick},
        p1_accept={mark=*, orange, scale=0.8},
        p2_reject={mark=x, blue, very thick},
        p2_accept={mark=*, blue, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=pgprs,
    ] {4-RelativeEntropyCodingWithPoissonProcesses/img/data/points.csv};
\end{axis}
\end{tikzpicture}%

==> 5-BranchAndBound/img/bnb_gprs_illustration.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=7.6cm,
    height=5cm,
    xlabel={$X$},
    ymin=-1, ymax=17,
    xmin=-2, xmax=2,
    grid=major,
    clip marker paths=true,
    yticklabels=\empty,
    xtick={-1, 0, 1},
]
\addplot [
    black,
    very thick,
    dashed
    ] table [
    x=xs, y=phis, col sep=comma] {5-BranchAndBound/img/data/stretched_density_ratio.csv};

\addplot [
    scatter,
    only marks,
    point meta=explicit symbolic,
    scatter/classes={
        reject={mark=x, red, very thick},
        accept={mark=*, green, scale=0.8}
    }
    ] table [
    x=xs, 
    y=ts, 
    col sep=comma,
    meta=gprs,
    ] {5-BranchAndBound/img/data/points.csv};

    \coordinate (rej1) at (-1.3561072, 1.4212077);
    \coordinate (rej2) at (0.4441711, 2.3490644);

    % First horizontal line
    \draw[separator] (rej1 -| -2,0) -- (rej1 -| 2,0);

    % Second horizontal line
    \draw[separator] (rej1 |- rej2) -- (rej2 -| 2,0);

    % First vertical line
    \draw[separator] (rej1) -- (rej1 |- 0,30);

    % Second vertical line
    \draw[separator] (rej2) -- (rej2 |- 0,30);

    % First rectangle
    \filldraw[pruned] (rej1) rectangle (-3, 40);

    % Second rectangle
    \filldraw[pruned] (rej2) rectangle (rej1 |- 0,40);
\end{axis}

\end{tikzpicture}%

==> 5-BranchAndBound/img/data/global_gprs_and_a_star.csv <==
mi,median_gprs_runtime,first_quartile_gprs_runtime,third_quartile_gprs_runtime,mean_gprs_runtime,mean_gprs_codelength,first_quartile_gprs_codelength,median_gprs_codelength,third_quartile_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.503,3.3653355,3.0,3.0,3.0,1.0,1.0,2.0,2.759
0.9428572,1.0,1.0,3.0,3.462,4.4452677,3.0,3.0,5.4269204,2.0,1.0,4.0,6.7530003
1.7857144,3.0,1.0,6.0,5.811,5.3565726,3.0,5.4269204,6.7818727,4.0,2.0,8.0,8.81
2.6285717,5.0,2.0,12.0,9.088,6.2338243,4.5849624,6.4336033,8.06651,7.0,3.0,15.0,18.410002
3.4714289,8.0,3.0,21.0,14.653,7.0782323,5.4269204,7.321928,9.068656,11.0,5.0,23.0,30.746002
4.314286,13.0,5.0,40.0,20.842,7.876314,6.4336033,8.211513,10.194152,21.0,9.0,46.0,60.482002
5.157143,25.0,8.0,61.0,30.447,8.710462,7.321928,9.375876,10.918192,38.0,15.75,80.25,103.117004
6.0,45.0,13.75,66.0,40.146,9.434854,8.311805,10.397176,11.052378,67.0,28.0,144.25,243.76201


==> 5-BranchAndBound/img/data/gprs_and_a_star.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.229,1.0,1.0,1.0,1.162,7.069512312529746,6.062559034313656,6.278512214296573,7.278512214296573,4.221098164176042,2.00071278733724,2.00071278733724,2.00071278733724,3.0,1.0,3.0,2.581
0.95,1.0,1.0,3.0,2.0551,1.0,1.0,2.0,1.791,7.67522032538369,6.373287983296326,7.373287983296326,8.373287983296326,4.646371796544119,2.6764535115422743,2.6764535115422743,5.92979759196991,4.0,3.0,5.0,4.157
1.7999999999999998,2.0,1.0,4.0,2.8072,2.0,1.0,3.0,2.378,8.308898152678221,6.764483513525162,7.898297486707843,9.032111459890526,5.825199567379213,3.272694297353683,5.738191520697704,7.2937470762532595,5.0,4.0,6.0,5.018
2.65,3.0,2.0,5.0,3.6874000000000002,3.0,2.0,4.0,3.084,9.056389401536563,7.962255054514184,8.962255054514184,10.187138718165219,7.0452388806021355,5.079566938241046,6.900335823651942,8.799040512284439,6.0,4.0,7.25,6.029
3.5,4.0,2.0,6.0,4.6593,4.0,2.0,5.0,3.739,9.870720472878457,8.331295652530159,9.525212899150208,10.816088769080281,8.08013814197409,6.072594184294286,8.110403113792916,9.850793484011817,7.0,5.0,9.0,7.08
4.35,5.0,3.0,8.0,5.7141,4.0,3.0,6.0,4.469,10.758538383964853,9.379430631787073,10.635104061849834,11.890777491912592,9.135020669409462,7.161294405799536,9.110616102088773,10.979271677065935,8.0,6.0,10.0,8.101
5.199999999999999,6.0,4.0,9.0,6.8067,5.0,4.0,7.0,5.147,11.678479630362654,10.512077230629487,11.7401506798636,12.968224129097713,10.051208138160757,8.262697011653767,10.070727227018486,11.747066173869074,9.0,7.0,12.0,9.221
6.05,8.0,5.0,10.0,7.929200000000001,6.0,5.0,7.0,5.964,12.61009963497604,10.977157759677091,12.908540179153771,14.045775340200409,11.10645442787866,9.392148508715628,11.130588893694837,12.864863278292779,10.0,8.0,13.0,10.321
6.8999999999999995,9.0,6.0,12.0,9.0922,7.0,5.0,8.0,6.82,13.57841492960288,12.059524000396909,13.934471941788646,15.12205002970104,12.165084316561593,10.348517699648145,12.346343394169256,13.931317223844026,11.0,9.0,14.0,11.422
7.749999999999999,10.0,7.0,13.0,10.257800000000001,8.0,6.0,9.0,7.671,14.54207219725941,13.196339281895217,14.540907172009025,16.138911300209582,13.195928500222104,11.46379817255446,13.434413902254274,15.028488777683808,13.0,10.0,15.0,12.61
8.6,11.0,8.0,14.0,11.422500000000001,9.0,7.0,10.0,8.468,15.501034079014731,14.268302515521738,15.48069725400346,16.74619067710561,14.14140672019965,12.441597790879218,14.157668925551196,15.956538933824104,14.0,11.0,17.0,13.766
9.450000000000001,12.0,9.0,15.0,12.585,9.0,8.0,11.0,9.275,16.459220207035468,15.337805705739086,16.58468785538537,17.732817145173133,15.083889307993319,13.584777863317633,15.19454360185595,16.746426116610976,15.0,12.0,18.0,14.96
10.299999999999999,14.0,11.0,17.0,13.765600000000001,10.0,8.75,12.0,10.081,17.40252562715324,16.358689914599175,17.635541287452714,18.773966973879485,16.01125114627702,14.237723581093793,16.112808967190144,17.901064162732304,16.0,13.0,19.0,16.069
11.15,15.0,12.0,18.0,14.9197,11.0,10.0,13.0,10.941,18.334682919548317,16.85917565222279,18.685955209182215,19.815870541462644,16.987796004615674,15.38337921491672,17.09809175895232,18.73124446994569,17.0,14.0,20.0,17.27
12.0,16.0,13.0,19.0,16.130100000000002,12.0,10.0,13.0,11.797,19.290270475617493,17.85805974597347,19.69487192964526,20.85805974597347,17.9506096996078,16.188774404380013,18.17245768120883,19.730887913870898,18.0,15.0,22.0,18.533


==> 5-BranchAndBound/img/data/gprs_and_a_star_old.csv <==
mi,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_dyadic_gprs_runtime,first_quartile_dyadic_gprs_runtime,third_quartile_dyadic_gprs_runtime,mean_dyadic_gprs_runtime,mean_sac_gprs_codelength,first_quartile_sac_gprs_codelength,median_sac_gprs_codelength,third_quartile_sac_gprs_codelength,mean_dyadic_gprs_codelength,first_quartile_dyadic_gprs_codelength,median_dyadic_gprs_codelength,third_quartile_dyadic_gprs_codelength,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
0.1,1.0,1.0,1.0,1.243,1.0,1.0,1.0,1.196,5.1311345,2.0007126,2.0007126,2.0007126,4.6531777,2.0007126,2.0007126,2.0007126,3.0,1.0,3.0,2.574
0.95000005,1.0,1.0,3.0,2.0900002,1.0,1.0,2.0,1.843,5.2894554,2.6764536,2.6764536,6.7817163,4.761061,2.6764536,2.6764536,5.9297976,4.0,3.0,5.0,4.145
1.8000002,2.0,1.0,4.0,2.9020002,2.0,1.0,3.0,2.426,6.67074,3.2726943,5.7381916,8.654033,5.8957844,3.2726943,5.7381916,7.6396914,5.0,4.0,6.0,5.007
2.65,3.0,2.0,5.0,3.7340002,3.0,2.0,4.0,3.066,7.9583893,5.079567,7.5689425,10.176398,7.0147023,5.079567,6.9003363,8.79904,6.0,4.0,7.0,6.007
3.5000002,4.0,2.0,6.0,4.6650004,4.0,2.0,5.0,3.743,9.280415,6.0725946,8.792494,11.719859,8.065784,6.0725946,8.110403,9.850794,7.0,5.0,9.0,7.091
4.3500004,5.0,3.0,8.0,5.6990004,4.0,3.0,6.0,4.334,10.64897,7.6899343,10.153555,13.051461,8.930181,7.1612945,8.988199,10.759937,8.0,6.0,10.0,8.107
5.2000003,6.0,4.0,9.0,6.8870006,5.0,4.0,7.0,5.142,12.141748,8.945884,11.660579,15.006827,10.025997,8.110744,10.070727,11.79195,9.0,7.0,12.0,9.255
6.0500007,8.0,5.0,11.0,8.148001,6.0,4.0,7.0,5.869,13.663741,10.255949,13.2735,16.662388,10.976842,9.167662,11.149065,12.707967,10.0,8.0,13.0,10.381
6.9000006,9.0,6.0,12.0,9.294001,7.0,5.0,8.0,6.731,15.011973,11.72164,14.633926,17.941582,12.047878,10.2213955,12.252463,13.872607,11.0,9.0,14.0,11.573
7.7500005,10.0,7.0,13.0,10.438001,8.0,6.0,9.0,7.534,16.327919,12.897769,15.918914,19.456703,13.026603,11.398636,13.215569,14.874659,13.0,10.0,15.0,12.724
8.6,11.0,8.0,15.0,11.56,9.0,7.0,10.0,8.392,17.59964,13.955379,17.306843,20.91138,14.046254,12.372881,14.271045,15.862822,14.0,11.0,17.0,13.865
9.45,12.0,10.0,16.0,12.652,9.0,8.0,11.0,9.173,18.82186,15.400057,18.473637,22.128948,14.961111,13.416136,15.059157,16.73112,15.0,12.0,18.0,15.032
10.300001,14.0,11.0,17.0,13.958001,10.0,9.0,12.0,9.942,20.267248,16.721481,20.074486,23.800951,15.848633,14.328418,15.992346,17.691452,16.0,13.0,19.0,16.227
11.150002,15.0,12.0,18.0,15.126,11.0,9.0,13.0,10.897,21.482595,18.015148,21.238457,24.933607,16.930494,15.211758,17.108212,18.871101,17.0,14.0,21.0,17.44
12.0,16.0,13.0,19.0,16.591002,12.0,10.0,13.0,11.785,22.742271,19.044127,22.6847,26.097803,17.928255,16.30915,18.112677,19.678696,18.0,15.0,22.0,18.556


==> 5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv <==
infdiv,median_sac_gprs_runtime,first_quartile_sac_gprs_runtime,third_quartile_sac_gprs_runtime,mean_sac_gprs_runtime,median_a_star_runtime,first_quartile_a_star_runtime,third_quartile_a_star_runtime,mean_a_star_runtime
5.77078,2.0,1.0,4.0,2.881,6.0,5.0,8.0,6.386
7.163727,2.0,1.0,4.0,2.936,7.0,5.0,9.0,7.241
8.556674,2.0,1.0,4.0,2.9580002,8.0,6.0,10.0,8.08
9.949621,2.0,1.0,4.0,2.993,9.0,7.0,11.0,8.937
11.342568,2.0,1.0,4.0,2.989,10.0,7.0,12.0,9.827001
12.735515,2.0,1.0,4.0,2.9840002,11.0,8.0,13.0,10.746
14.128462,2.0,1.0,4.0,2.993,12.0,9.0,14.0,11.694
15.521408,2.0,1.0,4.0,2.9970002,13.0,10.0,15.0,12.632001
16.914356,2.0,1.0,4.0,2.9970002,14.0,11.0,16.0,13.564001
18.307302,2.0,1.0,4.0,3.006,14.0,12.0,17.0,14.583001
19.700249,2.0,1.0,4.0,3.0140002,15.0,13.0,18.0,15.603001
21.093197,2.0,1.0,4.0,3.0200002,17.0,14.0,19.0,16.66
22.486143,2.0,1.0,4.0,3.029,17.0,15.0,21.0,17.744001
23.87909,2.0,1.0,4.0,3.0340002,19.0,16.0,22.0,19.044
25.272036,2.0,1.0,4.0,3.051,20.0,17.0,24.0,21.032001
26.664982,2.0,1.0,4.0,3.0540001,23.0,19.0,30.0,25.265001
28.057932,2.0,1.0,4.0,3.0570002,30.0,22.0,43.0,35.533
29.450878,2.0,1.0,4.0,3.055,46.0,30.0,80.0,55.392002
30.843822,2.0,1.0,4.0,3.0560002,92.0,51.0,111.0,80.02801
32.23677,2.0,1.0,4.0,3.0590003,116.0,102.75,116.0,100.175
33.62972,2.0,1.0,4.0,3.0660002,121.0,121.0,121.0,113.03901
35.022667,2.0,1.0,4.0,3.0670002,126.0,126.0,126.0,122.17801
36.41561,2.0,1.0,4.0,3.0740001,131.0,131.0,131.0,129.391
37.80856,2.0,1.0,4.0,3.084,136.0,136.0,136.0,135.14601
39.201504,2.0,1.0,4.0,3.084,141.0,141.0,141.0,140.6
40.59445,2.0,1.0,4.0,3.088,146.0,146.0,146.0,145.757
41.9874,2.0,1.0,4.0,3.0900002,151.0,151.0,151.0,150.88501
43.38035,2.0,1.0,4.0,3.095,156.0,156.0,156.0,155.921
44.773296,2.0,1.0,4.0,3.095,161.0,161.0,161.0,161.00002
46.16624,2.0,1.0,4.0,3.098,161.0,161.0,161.0,161.00002


==> 5-BranchAndBound/img/data/points.csv <==
xs,ts,gprs,pgprs,bingprs
-1.3561072,1.4212077,reject,p1_reject,reject
0.4441711,2.3490644,reject,p2_reject,reject
-1.5820967,2.652022,reject,p1_reject,unrealized
-0.1707559,4.4050655,reject,p2_reject,unrealized
-1.2904693,4.7731895,reject,p1_reject,unrealized
-0.12902817,4.8098564,reject,p2_reject,unrealized
1.1961821,5.336365,accept,p2_accept,accept
-0.24083114,5.9575663,reject,p2_reject,unrealized
0.20635459,10.850554,reject,p2_reject,unrealized
0.8891671,11.407155,reject,p1_accept,unrealized
-1.1303467,13.381372,reject,p2_reject,unrealized
-1.6893231,13.636305,reject,p2_reject,unrealized
0.25115955,13.868996,reject,p1_reject,unrealized
-2.0003858,14.013062,reject,p1_reject,unrealized
-1.1872847,14.306486,reject,p1_reject,unrealized
1.3919824,15.7750635,reject,p2_reject,unrealized
-0.02800628,16.031155,reject,p1_reject,unrealized
0.43905252,19.034634,reject,p1_reject,unrealized
-1.3843597,19.807886,reject,p1_reject,unrealized
1.5620507,20.70203,reject,p1_reject,unrealized
0.7788821,24.591616,reject,p2_reject,unrealized
-0.43870494,24.925888,reject,p1_reject,unrealized
-0.08802975,27.97465,reject,p2_reject,unrealized
0.105887294,29.457365,reject,p2_reject,unrealized
0.14074731,29.915733,reject,p2_reject,unrealized
-0.03599349,30.535774,reject,p2_reject,unrealized
-1.036712,31.266764,reject,p2_reject,unrealized
-1.4172707,31.653482,reject,p2_reject,unrealized
-0.73417777,31.760866,reject,p1_reject,unrealized
0.78787166,32.605133,reject,p1_reject,unrealized
-0.7585578,36.1143,reject,p1_reject,unrealized
1.5936569,37.14263,reject,p2_reject,unrealized
-0.9382234,38.10085,reject,p1_reject,unrealized
2.2909524,38.524063,reject,p1_reject,unrealized
-0.28204304,39.479454,reject,p2_reject,unrealized
0.6502349,40.69748,reject,p2_reject,unrealized
-0.2829856,40.798256,reject,p2_reject,unrealized
1.7735795,40.930958,reject,p1_reject,unrealized
-1.8331379,41.61495,reject,p1_reject,unrealized
1.61838,43.555965,reject,p1_reject,unrealized
0.20435627,45.45819,reject,p1_reject,unrealized


==> 5-BranchAndBound/img/data/stretched_density_ratio.csv <==
xs,phis
-2.0,0.0
-1.979899497487437,2.4063968033649344e-30
-1.9597989949748744,8.393706373459014e-30
-1.9396984924623115,2.3200044385004032e-29
-1.9195979899497488,5.959185237685685e-29
-1.899497487437186,1.4849569157881254e-28
-1.879396984924623,3.643596734614428e-28
-1.8592964824120604,8.853122159867724e-28
-1.8391959798994975,2.1348431416570697e-27
-1.8190954773869348,5.113778364625938e-27
-1.7989949748743719,1.2172374010935355e-26
-1.778894472361809,2.879600828140665e-26
-1.7587939698492463,6.770792520462599e-26
-1.7386934673366834,1.5823394804312684e-25
-1.7185929648241207,3.6755915066775056e-25
-1.6984924623115578,8.486413638108697e-25
-1.678391959798995,1.947547678965217e-24
-1.6582914572864322,4.4424157438961985e-24
-1.6381909547738693,1.0072007998035597e-23
-1.6180904522613067,2.2697536670619733e-23
-1.5979899497487438,5.0841162361781633e-23
-1.5778894472361809,1.131930438548125e-22
-1.557788944723618,2.5048966483906862e-22
-1.5376884422110553,5.509692827490998e-22
-1.5175879396984926,1.2045803518014291e-21
-1.4974874371859297,2.617620720872767e-21
-1.4773869346733668,5.6539256958453865e-21
-1.457286432160804,1.2138434432337954e-20
-1.4371859296482412,2.5902462946866052e-20
-1.4170854271356785,5.493957852538025e-20
-1.3969849246231156,1.1582360005158351e-19
-1.3768844221105527,2.4270642394883225e-19
-1.3567839195979898,5.055137503745994e-19
-1.3366834170854272,1.046527197509421e-18
-1.3165829145728645,2.153445817567163e-18
-1.2964824120603016,4.4043976177921356e-18
-1.2763819095477387,8.953851282164385e-18
-1.2562814070351758,1.8092658494936005e-17
-1.236180904522613,3.6337978135003924e-17
-1.2160804020100502,7.254096701148567e-17
-1.1959798994974875,1.4393787044391818e-16
-1.1758793969849246,2.8388290698381997e-16
-1.1557788944723617,5.565052520877244e-16
-1.135678391959799,1.084347438635957e-15
-1.1155778894472361,2.1000686914018457e-15
-1.0954773869346734,4.042679887139749e-15
-1.0753768844221105,7.73513197938058e-15
-1.0552763819095476,1.4710876898691054e-14
-1.035175879396985,2.7808511786700506e-14
-1.015075376884422,5.2249776228731325e-14
-0.9949748743718594,9.757876472983593e-14
-0.9748743718592965,1.8113275094232273e-13
-0.9547738693467336,3.3419979023757707e-13
-0.9346733668341709,6.128927660525862e-13
-0.914572864321608,1.1171984561422765e-12
-0.8944723618090451,2.02415449852833e-12
-0.8743718592964824,3.645226481774344e-12
-0.8542713567839195,6.5248973758758044e-12
-0.8341708542713568,1.160894731039308e-11
-0.8140703517587939,2.052947395414506e-11
-0.793969849246231,3.6085301413635307e-11
-0.7738693467336684,6.304543692658982e-11
-0.7537688442211055,1.0948139617106278e-10
-0.7336683417085428,1.889725043113799e-10
-0.7135678391959799,3.242085488963653e-10
-0.693467336683417,5.528633106877123e-10
-0.6733668341708543,9.370858533586102e-10
-0.6532663316582914,1.5787324780802692e-09
-0.6331658291457287,2.643662622148213e-09
-0.6130653266331658,4.400193986953127e-09
-0.5929648241206029,7.279532088233509e-09
-0.5728643216080402,1.1970325175525431e-08
-0.5527638190954773,1.9564746267519695e-08
-0.5326633165829147,3.1784228582409924e-08
-0.5125628140703518,5.132364577775661e-08
-0.49246231155778886,8.237395868784946e-08
-0.4723618090452262,1.3141083388835504e-07
-0.4522613065326633,2.0837247161911403e-07
-0.4321608040201004,3.284101833405131e-07
-0.4120603015075377,5.144737602347926e-07
-0.3919597989949748,8.010797012550721e-07
-0.3718592964824121,1.2398143777507265e-06
-0.3517587939698492,1.9072419936532525e-06
-0.3316582914572863,2.9162361952482592e-06
-0.31155778894472363,4.432095432973177e-06
-0.29145728643216073,6.695172568727857e-06
-0.27135678391959805,1.005270654197873e-05
-0.25125628140703515,1.5002931444943795e-05
-0.23115577889447225,2.225542101673935e-05
-0.21105527638190957,3.281424224863947e-05
-0.19095477386934667,4.8090154033998415e-05
-0.170854271356784,7.005219205490395e-05
-0.1507537688442211,0.0001014268335451562
-0.1306532663316582,0.00014596643656418772
-0.11055276381909551,0.00020879668261700158
-0.09045226130653261,0.0002968693111559756
-0.07035175879396993,0.0004195466629726383
-0.05025125628140703,0.0005893420093920818
-0.03015075376884413,0.0008228669425839267
-0.01005025125628145,0.0011420080134107158
0.010050251256281229,0.001575391223621799
0.03015075376884413,0.002160184532174544
0.05025125628140703,0.0029442900023944098
0.07035175879396993,0.003988998736624927
0.09045226130653283,0.005372139585790008
0.11055276381909529,0.007191823519302712
0.1306532663316582,0.00957082376955051
0.1507537688442211,0.01266164589179497
0.170854271356784,0.016652409868607356
0.1909547738693469,0.02177343790618404
0.2110552763819098,0.02830479030294971
0.23115577889447225,0.03658476225088782
0.25125628140703515,0.04701931441949598
0.27135678391959805,0.06009235134339817
0.29145728643216096,0.07637738050704154
0.31155778894472386,0.09655040287160296
0.3316582914572863,0.1214040973329464
0.3517587939698492,0.15186326218306861
0.3718592964824121,0.1890026072426124
0.391959798994975,0.23406710958841298
0.4120603015075379,0.28849412027263593
0.4321608040201004,0.3539403947102069
0.4522613065326633,0.4323118790427486
0.4723618090452262,0.525800596192882
0.4924623115577891,0.6369287028372945
0.512562814070352,0.7686011123833503
0.5326633165829144,0.9241694691863169
0.5527638190954773,1.1075123164902643
0.5728643216080402,1.3231356525365043
0.5929648241206031,1.5762995212629465
0.613065326633166,1.8731729988344117
0.6331658291457285,2.221045264027357
0.6532663316582914,2.628584195512209
0.6733668341708543,3.1061906315044197
0.6934673366834172,3.666450884046161
0.7135678391959801,4.32476422415127
0.7336683417085426,5.10017631484834
0.7537688442211055,6.016563013761864
0.7738693467336684,7.1042634372212845
0.7939698492462313,8.402484281405975
0.8140703517587942,9.96280582325352
0.8341708542713566,11.854555972342842
0.8542713567839195,14.17315833595317
0.8743718592964824,17.053848264672723
0.8944723618090453,20.694830591265408
0.9145728643216082,25.39891730715935
0.9346733668341707,31.65327732204243
0.9547738693467336,40.29478302766866
0.9748743718592965,52.89311054888928
0.9949748743718594,72.77833342772156
1.0150753768844223,105.4577068292311
1.0351758793969852,inf
1.0552763819095476,inf
1.0753768844221105,inf
1.0954773869346734,inf
1.1155778894472363,inf
1.1356783919597992,76.3225435560773
1.1557788944723617,55.015769689875505
1.1758793969849246,41.69819933557223
1.1959798994974875,32.64320830373356
1.2160804020100504,26.12958441741194
1.2361809045226133,21.252335018697643
1.2562814070351758,17.4900918863672
1.2763819095477387,14.52123461477981
1.2964824120603016,12.136564297520595
1.3165829145728645,10.194120081452526
1.3366834170854274,8.594081303061008
1.3567839195979898,7.264217937199135
1.3768844221105527,6.150936593531138
1.3969849246231156,5.213628585786808
1.4170854271356785,4.420921418703754
1.4371859296482414,3.748188063618011
1.457286432160804,3.175810908071389
1.4773869346733668,2.6879668623771096
1.4974874371859297,2.2717290389692595
1.5175879396984926,1.9164364425404599
1.5376884422110555,1.6132101573456454
1.557788944723618,1.3545972647867417
1.5778894472361809,1.1342901075806833
1.5979899497487438,0.9469190369585414
1.6180904522613067,0.787883356471754
1.6381909547738696,0.6532295381320032
1.658291457286432,0.5395392332928347
1.678391959798995,0.4438521091724835
1.6984924623115578,0.36359858328820494
1.7185929648241207,0.2965447431393138
1.7386934673366836,0.2407493269274718
1.758793969849246,0.19452409476312346
1.778894472361809,0.15640383607494698
1.7989949748743719,0.1251194737893678
1.8190954773869348,0.09957501660244415
1.8391959798994977,0.07882645567470653
1.8592964824120601,0.0620644494250008
1.879396984924623,0.04859835080435805
1.899497487437186,0.037841846257134305
1.9195979899497488,0.029299635149919227
1.9396984924623117,0.022556045738529772
1.9597989949748746,0.017264321525847712
1.979899497487437,0.013137194189861614
2.0,0.009938095101568442


==> 5-BranchAndBound/img/experiments.tikz <==
\begin{tikzpicture}
\node[] at (0, 4) {};  % Adding this node to add some space between the legend and the plots, as vspace doesn't work for some reason.
\node[] at (-1.2, 3.5) {\textbf{(A)}};
\node[] at (6.25, 3.5) {\textbf{(B)}};
\begin{groupplot}[
    group style={
        group name=runtime and codelength comparisons,
        group size=2 by 1,
        xlabels at=edge bottom,
        xticklabels at=edge bottom,
        vertical sep=3pt,
    },
    width=7.25cm,
    height=5cm,
    xlabel={$\MI{\rvx}{\rvy}$},
    % ylabel={\# of steps},
    ymin=-1, ymax=40,
    xmin=0.1, xmax=12,
    xtick={2,4,...,10},
    grid=major,
    clip marker paths=true,
    domain=0:12,
    legend style={
    % font=\small,
    % yshift=4pt,
    legend columns=2,
    /tikz/every even column/.append style={column sep=0.26cm}
},
]
\nextgroupplot[
    ylabel={\# of steps},
    legend to name=legend:sampler_numerical_experiments,
]
%=====================================
% Global A*
%=====================================
\addplot [dashed, red, forget plot] table [
    x=mi, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot [red] table [
    x=mi, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
    \addlegendentry{A* Sampling (\cref{alg:global_a_star})};
\addplot[name path=global astar first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[name path=global astar third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[red, fill opacity=0.1, forget plot] fill between[ 
    of = global astar first quartile and global astar third quartile,
  ];
  
%=====================================
% Global GPRS
%=====================================
\addplot [dashed, green, forget plot] table [
    x=mi, 
    y=mean_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot [green] table [
    x=mi, 
    y=median_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
    \addlegendentry{GPRS (\cref{alg:global_gprs})};
\addplot[name path=global gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[green, fill opacity=0.1, forget plot] fill between[ 
    of = global gprs first quartile and global gprs third quartile,
  ];

%=====================================
% AS*
%=====================================
\addplot [dashed, orange, forget plot] table [
    x=mi, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot [orange] table [
    x=mi, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
    \addlegendentry{Branch-and-bound A* sampling (\cref{alg:a_star_sac})};
\addplot[name path=astar first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[name path=astar third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[orange, fill opacity=0.15, forget plot] fill between[ 
    of = astar first quartile and astar third quartile,
  ];

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=mi, 
    y=mean_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot [blue] table [
    x=mi, 
    y=median_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
    \addlegendentry{
    Branch-and-bound GPRS (\cref{alg:gprs_sac})};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[blue, fill opacity=0.1, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];
  
%=====================================
% Dyadic GPRS
%=====================================
% \addplot [dashed, red, forget plot] table [
%     x=mi, 
%     y=mean_dyadic_gprs_runtime, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot [red] table [
%     x=mi, 
%     y=median_dyadic_gprs_runtime, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
%     \addlegendentry{dGPRS};
% \addplot[name path=dyadic gprs first quartile, draw=none, forget plot] table [
%     x=mi, 
%     y=first_quartile_dyadic_gprs_runtime, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot[name path=dyadic gprs third quartile, draw=none, forget plot] table [
%     x=mi, 
%     y=third_quartile_dyadic_gprs_runtime, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot[red, fill opacity=0.15, forget plot] fill between[ 
%     of = dyadic gprs first quartile and dyadic gprs third quartile,
%   ];

% Mutual information
\addplot[black, dotted] {x};
\addlegendentry{$\MI{\rvx}{\rvy}$};

\addplot[black, dashdotted, draw=none] {x + ln(x + 1)/ln(2) + 3};
\addlegendentry{$\MI{\rvx}{\rvy} + \lb (\MI{\rvx}{\rvy} + 1) + 3$};
% ========================================
% ========================================
% Codelength plot
% ========================================
% ========================================
\nextgroupplot[
    ylabel={Codelength (bits)},
    ymax=20,
    ytick={0,5,10,15},
    yticklabel pos=right,
]

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=mi, 
    y=mean_sac_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot [blue] table [
    x=mi, 
    y=median_sac_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_sac_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_sac_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
\addplot[blue, fill opacity=0.1, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];

%=====================================
% Dyadic GPRS
%=====================================
% \addplot [dashed, red, forget plot] table [
%     x=mi, 
%     y=mean_dyadic_gprs_codelength, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot [red] table [
%     x=mi, 
%     y=median_dyadic_gprs_codelength, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot[name path=dyadic gprs first quartile, draw=none, forget plot] table [
%     x=mi, 
%     y=first_quartile_dyadic_gprs_codelength, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot[name path=dyadic gprs third quartile, draw=none, forget plot] table [
%     x=mi, 
%     y=third_quartile_dyadic_gprs_codelength, 
%     col sep=comma,
%     ] {5-BranchAndBound/img/data/gprs_and_a_star.csv};
% \addplot[red, fill opacity=0.1, forget plot] fill between[ 
%     of = dyadic gprs first quartile and dyadic gprs third quartile,
%   ];

%=====================================
% Global GPRS
%=====================================
\addplot [dashed, green] table [
    x=mi, 
    y=mean_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot [green] table [
    x=mi, 
    y=median_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs first quartile, draw=none, forget plot] table [
    x=mi, 
    y=first_quartile_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[name path=global gprs third quartile, draw=none, forget plot] table [
    x=mi, 
    y=third_quartile_gprs_codelength, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/global_gprs_and_a_star.csv};
\addplot[green, fill opacity=0.1, forget plot] fill between[ 
    of = global gprs first quartile and global gprs third quartile,
  ];


\addplot[black, dotted] {x};
\addplot[black, dashdotted] {x + ln(x + 1)/ln(2) + 3};
\end{groupplot}
\end{tikzpicture}%
\\
\begin{tikzpicture}
\node[] at (-1.2, 3.5) {\textbf{(C)}};
\begin{axis}[
    width=7.25cm,
    height=5cm,
    xlabel={$\infD{Q}{P}$},
    ylabel={\# of steps},
    ymin=-1, ymax=30,
    xmin=6.5, xmax=25,
    grid=major,
    clip marker paths=true,
    legend pos=outer north east,
    domain=6:25,
]

%=====================================
% Split-on-sample GPRS
%=====================================
\addplot [dashed, blue, forget plot] table [
    x=infdiv, 
    y=mean_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot [blue] table [
    x=infdiv, 
    y=median_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
    \addlegendentry{Branch-and-bound GPRS};
\addplot[name path=sac gprs first quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=first_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[name path=sac gprs third quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=third_quartile_sac_gprs_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[blue, fill opacity=0.15, forget plot] fill between[ 
    of = sac gprs first quartile and sac gprs third quartile,
  ];

%=====================================
% AS*
%=====================================
\addplot [dashed, orange, forget plot] table [
    x=infdiv, 
    y=mean_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot [orange] table [
    x=infdiv, 
    y=median_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
    \addlegendentry{Branch-and-bound A* sampling};
\addplot[name path=astar first quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=first_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[name path=astar third quartile, draw=none, forget plot] table [
    x=infdiv, 
    y=third_quartile_a_star_runtime, 
    col sep=comma,
    ] {5-BranchAndBound/img/data/gprs_and_a_star_runtime_vs_inf_div.csv};
\addplot[orange, fill opacity=0.15, forget plot] fill between[ 
    of = astar first quartile and astar third quartile,
  ];

    
% KL = 1.5 nats
\addplot[black, dotted] {1.5 / ln(2)};
\addlegendentry{$\KLD{Q}{P}$};
\addplot[black, dashdotted] {x};
\addlegendentry{$\infD{Q}{P}$};
\end{axis}
\end{tikzpicture}%

==> 6-COMBINER/img/data/ablation_cifar/recombiner_full.csv <==
bpp, psnr
2.968750000000000000e-01,2.359226462249755940e+01
7.187500000000000000e-01,2.722225709133148186e+01
9.375000000000000000e-01,2.850493841285705443e+01
1.531250000000000000e+00,3.091119761123657383e+01
1.921875000000000000e+00,3.216759579639434463e+01
3.343750000000000000e+00,3.573150657997131674e+01
4.390625000000000000e+00,3.813851758766174527e+01


==> 6-COMBINER/img/data/ablation_cifar/recombiner_wo_linear.csv <==
bpp, psnr
2.343750000000000000e-01,2.227955801658630364e+01
2.031250000000000000e+00,3.127260878259995280e+01
4.328125000000000000e+00,3.516416357688903815e+01


==> 6-COMBINER/img/data/ablation_cifar/recombiner_wo_positional.csv <==
bpp, psnr
2.812500000000000000e-01,2.319230141506195153e+01
5.781250000000000000e-01,2.586075083709999944e+01
7.968750000000000000e-01,2.724494821209999884e+01
1.359375000000000000e+00,2.998043073059999841e+01
2.046875000000000000e+00,3.253548973600000238e+01
4.437500000000000000e+00,3.823759956149999795e+01


==> 6-COMBINER/img/data/ablation_combiner/no_fine_tune.csv <==
bpp,psnr
0.90625,23.793469501408442
1.390625,25.549465819278467
2.28125,27.970162742533308
3.5,30.16558714958007
4.453125,31.15674746946079


==> 6-COMBINER/img/data/ablation_combiner/no_prior_learning.csv <==
bpp,psnr
1.48,23.6170027488857
2.08,26.482845092416227
3.64,30.55473787819133


==> 6-COMBINER/img/data/ablation_combiner/theoretically_optimal.csv <==
bpp,psnr
0.90625,26.39274749546051
1.390625,29.285435025832232
2.28125,32.24382279548645
3.5,34.91281657085419


==> 6-COMBINER/img/data/ablation_kodak/recombiner_full.csv <==
bpp, psnr
7.401529947916667129e-02,2.615832332369999946e+01
1.296793619791666574e-01,2.765276268810000104e+01
1.779378255208333426e-01,2.859435645579999985e+01
3.161621093750000000e-01,3.043926351809999886e+01
4.884440104166666852e-01,3.195339836859999849e+01
9.724121093750000000e-01,3.454002524860000278e+01


==> 6-COMBINER/img/data/ablation_kodak/recombiner_wo_hyperprior.csv <==
bpp, psnr
7.812500000000000000e-02,2.629502793269999827e+01
2.734375000000000000e-01,2.951122773450000025e+01
3.789062500000000000e-01,3.056101525760000115e+01
4.843750000000000000e-01,3.140880061120000022e+01
9.648437500000000000e-01,3.403604583333331846e+01


==> 6-COMBINER/img/data/ablation_kodak/recombiner_wo_hyperprior_wo_positional.csv <==
bpp, psnr
7.031250000000000000e-02,2.546015659849999935e+01
2.812500000000000000e-01,2.923020002419999841e+01
5.000000000000000000e-01,3.123706811810000161e+01
9.804687500000000000e-01,3.403899210790000041e+01


==> 6-COMBINER/img/data/ablation_kodak/recombiner_wo_linear.csv <==
bpp, psnr
6.315104166666667129e-02,2.552507468110000133e+01
2.897135416666666852e-01,2.966003563079999950e+01
5.092773437500000000e-01,3.154259305040000072e+01
9.073079427083333703e-01,3.374527304589999943e+01


==> 6-COMBINER/img/data/ablation_kodak/recombiner_wo_permute.csv <==
bpp, psnr
7.401529947916667129e-02,2.566125250219999998e+01
3.161621093750000000e-01,2.959928992480000076e+01
4.884440104166666852e-01,3.097680243840000003e+01
9.724121093750000000e-01,3.345945318780000122e+01


==> 6-COMBINER/img/data/ablation_kodak/recombiner_wo_positional.csv <==
bpp, psnr
5.790201822916666435e-02,2.439815793929999899e+01
2.873942057291666852e-01,2.882134939110000005e+01
5.369873046875000000e-01,3.110573668030000150e+01
9.742431640625000000e-01,3.377197158279999911e+01


==> 6-COMBINER/img/data/audio/combiner.csv <==
bpp, psnr
5.360000000000000320e+00,3.957388295067681128e+01
1.559466666666666690e+01,4.386293192704518873e+01
2.439999999999999858e+01,4.547405223051706713e+01
3.354133333333333411e+01,4.598833968242009718e+01


==> 6-COMBINER/img/data/audio/mp3.csv <==
bpp, psnr
8.855999999999999872e+00,3.966449999999999676e+01
1.711199999999999832e+01,4.334909999999999997e+01
2.536799999999999855e+01,4.518379999999999797e+01
3.362400000000000233e+01,4.745060000000000144e+01


==> 6-COMBINER/img/data/audio/recombiner.csv <==
bpp, psnr
5.168000000000000149e+00,4.278926500000000033e+01
1.080533333333333346e+01,4.710601799999999884e+01
2.211199999999999832e+01,5.220631000000000199e+01
4.363733333333333064e+01,5.832695387012180532e+01


==> 6-COMBINER/img/data/audio_update/coinpp.csv <==
bpp, psnr
5.630615459336983264e+00,3.600641250610351562e+01
1.380695571631524565e+01,3.934568405151367188e+01
2.748179252791456406e+01,4.289778900146484375e+01
6.523163053891498464e+01,4.811853027343750000e+01
1.313795065694501147e+02,5.468132019042968750e+01


==> 6-COMBINER/img/data/audio_update/mp3.csv <==
bpp, psnr
2.000000000000000000e+01,4.352290076335877700e+01
2.800000000000000000e+01,4.590305343511450076e+01
3.600000000000000000e+01,4.774083969465648636e+01
4.400000000000000000e+01,4.997022900763359132e+01
5.200000000000000000e+01,5.171832061068702302e+01


==> 6-COMBINER/img/data/audio_update/recombiner.csv <==
bpp, psnr
5.685333333333333350e+00,4.261234999999999928e+01
1.066133333333333333e+01,4.710108999999999924e+01
2.211199999999999832e+01,5.219630000000000081e+01
4.363733333333333064e+01,5.819504299999999830e+01


==> 6-COMBINER/img/data/audio_update/vcinr.csv <==
bpp, psnr
7.379999999999999893e+00,4.410000000000000142e+01
8.039999999999999147e+00,4.504999999999999716e+01
9.060000000000000497e+00,4.592999999999999972e+01
1.460999999999999943e+01,4.910000000000000142e+01
1.842000000000000171e+01,5.067999999999999972e+01
2.005999999999999872e+01,5.128000000000000114e+01
3.499000000000000199e+01,5.560999999999999943e+01
4.368999999999999773e+01,5.703000000000000114e+01


==> 6-COMBINER/img/data/cifar/balle2018.csv <==
bpp, psnr
1.900000000000000022e-01,1.920299999999999940e+01
3.699999999999999956e-01,2.257700000000000173e+01
7.464600000000000124e-01,2.682653000000000176e+01
1.111990000000000034e+00,2.949624000000000024e+01
1.630929999999999991e+00,3.212593999999999994e+01
2.112800000000000011e+00,3.411648000000000280e+01
2.790739999999999998e+00,3.688501999999999725e+01
3.233010000000000161e+00,3.833297000000000310e+01
4.144339999999999691e+00,4.114399999999999835e+01


==> 6-COMBINER/img/data/cifar/bpg.csv <==
bpp, psnr
1.000000000000000000e+00,2.711201117420178974e+01
1.250000000000000000e+00,2.874064760371664207e+01
1.875000000000000000e+00,3.197357535904644266e+01
2.500000000000000000e+00,3.453112274630230161e+01
3.750000000000000000e+00,3.856643035993466384e+01
5.000000000000000000e+00,4.173403661537767562e+01


==> 6-COMBINER/img/data/cifar/cheng2020.csv <==
bpp, psnr
3.914699999999999847e-01,2.263253999999999877e+01
5.544299999999999784e-01,2.453074000000000154e+01
1.320000000000000062e+00,3.182199999999999918e+01
1.731579999999999897e+00,3.486182000000000158e+01
2.257540000000000102e+00,3.758709000000000344e+01
2.636369999999999880e+00,3.901962999999999937e+01
3.341699999999999893e+00,4.159367000000000303e+01


==> 6-COMBINER/img/data/cifar/coin++.csv <==
bpp, psnr
5.484764899999999832e-01,2.421978950500488281e+01
1.098529550000000077e+00,2.703347206115722656e+01
1.647319009999999917e+00,2.890418243408203125e+01
2.195206160000000128e+00,3.044879722595214844e+01
3.294318389999999930e+00,3.242130279541015625e+01
4.057068499999999744e+00,3.369186401367187500e+01
5.405993610000000338e+00,3.526450347900390625e+01


==> 6-COMBINER/img/data/cifar/coin.csv <==
bpp, psnr
3.609375000000000000e+00,2.578934762787818968e+01
4.640625000000000000e+00,2.744167221653461297e+01
5.796875000000000000e+00,2.907424990165233680e+01
7.078125000000000000e+00,3.066867580938339088e+01


==> 6-COMBINER/img/data/cifar/combiner.csv <==
bpp, psnr
9.062500000000000000e-01,2.554200973969423316e+01
1.390625000000000000e+00,2.821640476748642712e+01
2.281250000000000000e+00,3.115434943733404083e+01
3.500000000000000000e+00,3.362174318831405628e+01
4.453125000000000000e+00,3.472932589049331398e+01


==> 6-COMBINER/img/data/cifar/jpeg2000.csv <==
bpp, psnr
3.000000000000000000e+00,2.484887119503306607e+01
3.799999999999999822e+00,2.850820751851082235e+01
4.599999999999999645e+00,3.141567004657636986e+01
5.400000000000000355e+00,3.392209803308786320e+01
6.200000000000000178e+00,3.609528857891981346e+01


==> 6-COMBINER/img/data/cifar/mscn.csv <==
bpp, psnr
5.330000000000000293e-01,2.419999999999999929e+01
1.024999999999999911e+00,2.698000000000000043e+01
1.653000000000000025e+00,2.915800000000000125e+01
2.029999999999999805e+00,3.094999999999999929e+01
2.490000000000000213e+00,3.232169999999999987e+01
3.063800000000000079e+00,3.408899999999999864e+01
3.773499999999999854e+00,3.510900000000000176e+01
4.209999999999999964e+00,3.611999999999999744e+01
4.769999999999999574e+00,3.691700000000000159e+01


==> 6-COMBINER/img/data/cifar/recombiner.csv <==
bpp, psnr
2.968750000000000000e-01,2.359226462249755940e+01
7.187500000000000000e-01,2.722225709133148186e+01
9.375000000000000000e-01,2.850493841285705443e+01
1.531250000000000000e+00,3.091119761123657383e+01
1.921875000000000000e+00,3.216759579639434463e+01
3.343750000000000000e+00,3.573150657997131674e+01
4.390625000000000000e+00,3.813851758766174527e+01


==> 6-COMBINER/img/data/cifar/vcinr.csv <==
bpp, psnr
2.899999999999999800e-01,2.276000000000000156e+01
3.099999999999999978e-01,2.285999999999999943e+01
1.179999999999999938e+00,2.885999999999999943e+01
1.179999999999999938e+00,2.885999999999999943e+01
2.950000000000000178e+00,3.496000000000000085e+01
3.330000000000000071e+00,3.595000000000000284e+01
4.879999999999999893e+00,4.025000000000000000e+01
6.700000000000000178e+00,4.345000000000000284e+01
8.689999999999999503e+00,4.570000000000000284e+01
1.056000000000000050e+01,4.756000000000000227e+01
1.251999999999999957e+01,4.832000000000000028e+01


==> 6-COMBINER/img/data/cifar/vtm.csv <==
bpp, psnr
9.968578125000000512e-01,2.538361400000000145e+01
1.286285899999999982e+00,2.800490539999999839e+01
1.703771799999999947e+00,3.076295207900000150e+01
2.268805500000000031e+00,3.363585565000000344e+01
3.024096000000000117e+00,3.655054499999999962e+01
3.978845312499999842e+00,3.960263822999999661e+01


==> 6-COMBINER/img/data/iternum.csv <==
thousands_of_iterations,psnr
2.148,28.57
3.290,28.633
5.214,28.663
6.546,28.689
10.956,28.759
17.388,28.831
30.260,28.883


==> 6-COMBINER/img/data/kodak/balle2018.csv <==
bpp, psnr
1.312934027777777624e-01,2.758155907450406019e+01
2.088928222656250278e-01,2.919671931859494052e+01
3.198581271701389506e-01,3.097219382488507122e+01
4.783562554253471544e-01,3.283820270458672752e+01
6.686876085069443088e-01,3.452628082045597324e+01
9.388224283854165186e-01,3.674336898834920362e+01
1.259172227647569420e+00,3.858387227140796227e+01
1.660227457682291963e+00,4.055688674604878230e+01


==> 6-COMBINER/img/data/kodak/bpg.csv <==
bpp, psnr
6.776767306857638118e-02,2.619512806390953941e+01
1.610234578450520926e-01,2.868154930675666137e+01
3.515540228949652346e-01,3.159465659079430111e+01
6.846966213650174105e-01,3.485747381306292425e+01
1.199665493435329466e+00,3.825988689966697365e+01
1.929712083604600226e+00,4.147887283561703242e+01
3.057875739203559373e+00,4.470311031066196250e+01
4.703142801920573213e+00,4.763251604714921683e+01
7.390457153320309835e+00,5.080684600812917751e+01
9.682867262098525885e+00,5.290657917525421539e+01


==> 6-COMBINER/img/data/kodak/cheng2020.csv <==
bpp, psnr
1.195882161458333287e-01,2.858229312177221004e+01
1.837870279947917129e-01,2.996800936622738121e+01
2.709520128038194198e-01,3.134266515989919455e+01
4.173889160156250000e-01,3.339002373392404621e+01
5.944519042968751110e-01,3.511819384426787138e+01
8.057149251302083703e-01,3.670370010101391500e+01


==> 6-COMBINER/img/data/kodak/coin++.csv <==
bpp, psnr
6.656413525342941284e-02,2.368178367614746094e+01
1.324574202299118042e-01,2.492669868469238281e+01
2.659042477607727051e-01,2.614254188537597656e+01
3.982515782117843073e-01,2.703198432922363281e+01
5.365909337997436523e-01,2.779810523986816406e+01


==> 6-COMBINER/img/data/kodak/coin.csv <==
bpp, psnr
3.679999999999999938e-02,2.240800000000000125e+01
7.360999999999999488e-02,2.320499999999999829e+01
1.603999999999999870e-01,2.464108329999999825e+01
3.074000000000000066e-01,2.641212499999999963e+01
6.108999999999999986e-01,2.840800000000000125e+01
1.209000000000000075e+00,3.064399999999999835e+01


==> 6-COMBINER/img/data/kodak/combiner.csv <==
bpp, psnr
7.030000000000000138e-02,2.556559999999999988e+01
1.095000000000000001e-01,2.658539999999999992e+01
1.328000000000000014e-01,2.709329999999999927e+01
2.238999999999999879e-01,2.847459999999999880e+01
2.928000000000000047e-01,2.920299999999999940e+01


==> 6-COMBINER/img/data/kodak/elic.csv <==
bpp, psnr
1.219999999999999973e-01,2.910000000000000142e+01
1.980000000000000093e-01,3.069999999999999929e+01
3.350000000000000200e-01,3.279999999999999716e+01
4.899999999999999911e-01,3.454999999999999716e+01
7.049999999999999600e-01,3.649000000000000199e+01
8.579999999999999849e-01,3.760000000000000142e+01


==> 6-COMBINER/img/data/kodak/jpeg2000.csv <==
bpp, psnr
2.397322760687934373e+00,3.979200099038910565e+01
1.198240492078993080e+00,3.568071912185586569e+01
7.982796563042535709e-01,3.348996122665540298e+01
5.988286336263021203e-01,3.208974009483377898e+01
4.792895846896702561e-01,3.107457563807383849e+01
3.986248440212674105e-01,3.030076938092784999e+01
3.418426513671875000e-01,2.969611667325277793e+01
2.175657484266492470e-01,2.809922403314378414e+01
1.257985432942708148e-01,2.644038266605242526e+01


==> 6-COMBINER/img/data/kodak/mscn.csv <==
bpp, psnr
6.869999999999999718e-02,2.541400000000000148e+01
1.315999999999999948e-01,2.681299999999999883e+01
2.661000000000000032e-01,2.890500000000000114e+01
3.684000000000000052e-01,2.966600000000000037e+01
5.020999999999999908e-01,3.005499999999999972e+01


==> 6-COMBINER/img/data/kodak/recombiner.csv <==
bpp, psnr
7.401529947916667129e-02,2.615832332369999946e+01
1.296793619791666574e-01,2.765276268810000104e+01
1.779378255208333426e-01,2.859435645579999985e+01
3.161621093750000000e-01,3.043926351809999886e+01
4.884440104166666852e-01,3.195339836859999849e+01
9.724121093750000000e-01,3.454002524860000278e+01
1.567138671875000000e+00,3.654701218826691900e+01
3.320231119791666519e+00,4.042562811395907119e+01


==> 6-COMBINER/img/data/kodak/vcinr.csv <==
bpp, psnr
8.000000000000000167e-02,2.685999999999999943e+01
1.400000000000000133e-01,2.832999999999999829e+01
4.799999999999999822e-01,3.207000000000000028e+01
1.090000000000000080e+00,3.478000000000000114e+01
1.540000000000000036e+00,3.659000000000000341e+01
2.169999999999999929e+00,3.857000000000000028e+01
3.089999999999999858e+00,4.125999999999999801e+01
3.740000000000000213e+00,4.211999999999999744e+01
5.559999999999999609e+00,4.224000000000000199e+01


==> 6-COMBINER/img/data/kodak/vtm.csv <==
bpp, psnr
8.303800000000000070e-02,2.766219999999999857e+01
1.160950000000000037e-01,2.866049999999999898e+01
1.597810000000000064e-01,2.970029999999999859e+01
2.181730000000000058e-01,3.080559999999999832e+01
2.946630000000000082e-01,3.199609999999999843e+01
3.899610000000000021e-01,3.322249999999999659e+01
5.059230000000000116e-01,3.447090000000000032e+01
6.473759999999999515e-01,3.574589999999999890e+01
8.143169999999999575e-01,3.703139999999999787e+01
9.884460000000000468e-01,3.818200000000000216e+01
1.209591000000000083e+00,3.940749999999999886e+01


==> 6-COMBINER/img/data/modelsize/combiner_16.csv <==
bpp, psnr
8.750000000000000000e-01,2.637640000000000029e+01
1.937500000000000000e+00,3.118919999999999959e+01
3.328125000000000000e+00,3.336650000000000205e+01


==> 6-COMBINER/img/data/modelsize/combiner_24.csv <==
bpp, psnr
9.062500000000000000e-01,2.681929999999999836e+01
1.906250000000000000e+00,3.090500000000000114e+01
3.062500000000000000e+00,3.397679999999999723e+01


==> 6-COMBINER/img/data/modelsize/combiner_32.csv <==
bpp, psnr
9.687500000000000000e-01,2.734059999999999846e+01
1.906250000000000000e+00,3.037150000000000105e+01
3.312500000000000000e+00,3.444630000000000081e+01


==> 6-COMBINER/img/data/modelsize/combiner_48.csv <==
bpp, psnr
1.000000000000000000e+00,2.749609999999999843e+01
1.906250000000000000e+00,3.022109999999999985e+01
3.281250000000000000e+00,3.368520000000000181e+01


==> 6-COMBINER/img/data/modelsize/recombiner_16.csv <==
bpp, psnr
9.531250000000000000e-01,2.831380000000000052e+01
2.062500000000000000e+00,3.261730000000000018e+01
3.265625000000000000e+00,3.544769999999999754e+01


==> 6-COMBINER/img/data/modelsize/recombiner_24.csv <==
bpp, psnr
9.531250000000000000e-01,2.852120000000000033e+01
2.031250000000000000e+00,3.249539999999999651e+01
3.171875000000000000e+00,3.544939999999999714e+01


==> 6-COMBINER/img/data/modelsize/recombiner_32.csv <==
bpp, psnr
9.375000000000000000e-01,2.844999999999999929e+01
1.937500000000000000e+00,3.197070000000000078e+01
3.312500000000000000e+00,3.563629999999999853e+01


==> 6-COMBINER/img/data/modelsize/recombiner_48.csv <==
bpp, psnr
9.062500000000000000e-01,2.824830000000000041e+01
1.875000000000000000e+00,3.202720000000000056e+01
3.281250000000000000e+00,3.571580000000000155e+01


==> 6-COMBINER/img/data/protein/foldcomp_backbone.csv <==
bpp, psnr
2.350666666666666416e+01,7.914882351545030059e-02


==> 6-COMBINER/img/data/protein/foldcomp_ca.csv <==
bpp, psnr
7.051999999999999602e+01,8.034023275188198476e-02


==> 6-COMBINER/img/data/protein/pdc_ca.csv <==
bpp, psnr
2.475000000000000000e+01,9.846145410158471667e-02


==> 6-COMBINER/img/data/protein/pic_ca.csv <==
bpp, psnr
1.129765833333333376e+02,3.315342820801079476e-02


==> 6-COMBINER/img/data/protein/recombiner_ca.csv <==
bpp, psnr
1.116999999999999993e+01,9.242000000000000215e-01
3.516666666666666430e+01,1.388000000000000067e-01
6.067000000000000171e+01,7.090000000000000469e-02
8.382999999999999829e+01,5.059999999999999915e-02
1.061700000000000017e+02,4.359999999999999987e-02


==> 6-COMBINER/img/data/video/h264_fast.csv <==
bpp, psnr
1.113421122233072963e-01,2.589017134634352502e+01
1.924502054850260324e-01,2.854023258798702045e+01
3.308588663736979352e-01,3.138313009525179353e+01
5.451723734537761157e-01,3.433091236198930574e+01
8.595148722330729907e-01,3.725720632527358589e+01
1.307510375976562500e+00,4.030287307817637554e+01


==> 6-COMBINER/img/data/video/h264_slow.csv <==
bpp, psnr
6.312561035156250000e-02,2.464555855146341301e+01
8.270263671875000000e-02,2.723160716141680027e+01
1.205126444498697824e-01,2.996941547335118372e+01
1.941668192545572824e-01,3.285034076493928268e+01
3.324508666992187500e-01,3.579391642588009148e+01
5.774141947428386157e-01,3.889809667758954959e+01


==> 6-COMBINER/img/data/video/h265_fast.csv <==
bpp, psnr
1.124776204427083426e-01,2.385226774459172816e+01
1.586837768554687500e-01,2.617452801671327478e+01
2.593498229980468750e-01,2.870395320085398083e+01
4.643948872884114398e-01,3.153752123435670285e+01
8.479843139648436390e-01,3.463599730550367184e+01
1.486672719319661384e+00,3.798521027176450815e+01


==> 6-COMBINER/img/data/video/h265_slow.csv <==
bpp, psnr
1.064885457356770926e-01,2.513654676482458683e+01
1.426073710123697824e-01,2.773073115140802258e+01
2.182579040527343750e-01,3.057126083109841019e+01
3.706703186035156250e-01,3.351780629174959358e+01
6.636899312337239953e-01,3.656101140870796229e+01
1.183383941650390625e+00,3.987223872961644844e+01


==> 6-COMBINER/img/data/video/recombiner.csv <==
bpp, psnr
1.150309244791666713e-01,2.872277617559999996e+01
2.438151041666666574e-01,3.149450049209999847e+01
6.045735677083333703e-01,3.571654056159999868e+01
1.182983398437500000e+00,3.917066063379999719e+01

